Compressive sensing with un-trained neural networks: Gradient descent finds the smoothest approximation

Un-trained convolutional neural networks have emerged as highly successful tools for image recovery and restoration. They are capable of solving standard inverse problems such as denoising and compressive sensing with excellent results by simply fitting a neural network model to measurements from a single image or signal without the need for any additional training data. For some applications, this critically requires additional regularization in the form of early stopping the optimization. For signal recovery from a few measurements, however, un-trained convolutional networks have an intriguing self-regularizing property: Even though the network can perfectly fit any image, the network recovers a natural image from few measurements when trained with gradient descent until convergence. In this paper, we provide numerical evidence for this property and study it theoretically. We show that---without any further regularization---an un-trained convolutional neural network can approximately reconstruct signals and images that are sufficiently structured, from a near minimal number of random measurements.

==> fig/CS_convergence.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 2.169286459684371948e-01 1.075528413057327271e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.983452290296554565e-01 9.868864715099334717e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.759594380855560303e-01 8.794504404067993164e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.540923714637756348e-01 7.743555307388305664e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.356136351823806763e-01 6.854890286922454834e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.212329864501953125e-01 6.161779165267944336e-02
7.000000000000000000e+00 7.000000000000000000e+00 1.106421500444412231e-01 5.649356544017791748e-02
8.000000000000000000e+00 8.000000000000000000e+00 1.028796434402465820e-01 5.271691828966140747e-02
9.000000000000000000e+00 9.000000000000000000e+00 9.704529494047164917e-02 4.987166821956634521e-02
1.000000000000000000e+01 1.000000000000000000e+01 9.253821521997451782e-02 4.766191169619560242e-02
1.100000000000000000e+01 1.100000000000000000e+01 8.889701962471008301e-02 4.586395621299743652e-02
1.200000000000000000e+01 1.200000000000000000e+01 8.575364202260971069e-02 4.431769996881484985e-02
1.300000000000000000e+01 1.300000000000000000e+01 8.297764509916305542e-02 4.295563697814941406e-02
1.400000000000000000e+01 1.400000000000000000e+01 8.044467866420745850e-02 4.171163588762283325e-02
1.500000000000000000e+01 1.500000000000000000e+01 7.809715718030929565e-02 4.056367278099060059e-02
1.600000000000000000e+01 1.600000000000000000e+01 7.588496059179306030e-02 3.949336707592010498e-02
1.700000000000000000e+01 1.700000000000000000e+01 7.382554560899734497e-02 3.850148245692253113e-02
1.800000000000000000e+01 1.800000000000000000e+01 7.191930711269378662e-02 3.759334608912467957e-02
1.900000000000000000e+01 1.900000000000000000e+01 7.016671448945999146e-02 3.676954656839370728e-02
2.000000000000000000e+01 2.000000000000000000e+01 6.858035922050476074e-02 3.602692857384681702e-02
2.100000000000000000e+01 2.100000000000000000e+01 6.715428829193115234e-02 3.535952791571617126e-02
2.200000000000000000e+01 2.200000000000000000e+01 6.587499380111694336e-02 3.476094454526901245e-02
2.300000000000000000e+01 2.300000000000000000e+01 6.470855325460433960e-02 3.421595692634582520e-02
2.400000000000000000e+01 2.400000000000000000e+01 6.362804025411605835e-02 3.371044248342514038e-02
2.500000000000000000e+01 2.500000000000000000e+01 6.260348111391067505e-02 3.322976455092430115e-02
2.600000000000000000e+01 2.600000000000000000e+01 6.162057444453239441e-02 3.276637941598892212e-02
2.700000000000000000e+01 2.700000000000000000e+01 6.068007275462150574e-02 3.232161700725555420e-02
2.800000000000000000e+01 2.800000000000000000e+01 5.977760255336761475e-02 3.189359605312347412e-02
2.900000000000000000e+01 2.900000000000000000e+01 5.891199782490730286e-02 3.148119896650314331e-02
3.000000000000000000e+01 3.000000000000000000e+01 5.808449164032936096e-02 3.108654543757438660e-02
3.100000000000000000e+01 3.100000000000000000e+01 5.730411037802696228e-02 3.071191906929016113e-02
3.200000000000000000e+01 3.200000000000000000e+01 5.656845867633819580e-02 3.035889565944671631e-02
3.300000000000000000e+01 3.300000000000000000e+01 5.587366223335266113e-02 3.002524562180042267e-02
3.400000000000000000e+01 3.400000000000000000e+01 5.521469190716743469e-02 2.970843948423862457e-02
3.500000000000000000e+01 3.500000000000000000e+01 5.458739027380943298e-02 2.940539643168449402e-02
3.600000000000000000e+01 3.600000000000000000e+01 5.398657545447349548e-02 2.911394275724887848e-02
3.700000000000000000e+01 3.700000000000000000e+01 5.341096594929695129e-02 2.883479185402393341e-02
3.800000000000000000e+01 3.800000000000000000e+01 5.285653471946716309e-02 2.856631204485893250e-02
3.900000000000000000e+01 3.900000000000000000e+01 5.232142284512519836e-02 2.830693870782852173e-02
4.000000000000000000e+01 4.000000000000000000e+01 5.180414021015167236e-02 2.805542759597301483e-02
4.100000000000000000e+01 4.100000000000000000e+01 5.130398273468017578e-02 2.781190723180770874e-02
4.200000000000000000e+01 4.200000000000000000e+01 5.081665888428688049e-02 2.757494337856769562e-02
4.300000000000000000e+01 4.300000000000000000e+01 5.034361034631729126e-02 2.734552882611751556e-02
4.400000000000000000e+01 4.400000000000000000e+01 4.988461732864379883e-02 2.712278999388217926e-02
4.500000000000000000e+01 4.500000000000000000e+01 4.944111406803131104e-02 2.690811455249786377e-02
4.600000000000000000e+01 4.600000000000000000e+01 4.901132732629776001e-02 2.670146152377128601e-02
4.700000000000000000e+01 4.700000000000000000e+01 4.859431087970733643e-02 2.650136128067970276e-02
4.800000000000000000e+01 4.800000000000000000e+01 4.818917438387870789e-02 2.630819939076900482e-02
4.900000000000000000e+01 4.900000000000000000e+01 4.779418930411338806e-02 2.612137608230113983e-02
5.000000000000000000e+01 5.000000000000000000e+01 4.741093143820762634e-02 2.594089508056640625e-02
5.100000000000000000e+01 5.100000000000000000e+01 4.703608900308609009e-02 2.576584927737712860e-02
5.200000000000000000e+01 5.200000000000000000e+01 4.666986688971519470e-02 2.559584006667137146e-02
5.300000000000000000e+01 5.300000000000000000e+01 4.631244391202926636e-02 2.543075568974018097e-02
5.400000000000000000e+01 5.400000000000000000e+01 4.596320539712905884e-02 2.527005597949028015e-02
5.500000000000000000e+01 5.500000000000000000e+01 4.562164470553398132e-02 2.511347830295562744e-02
5.600000000000000000e+01 5.600000000000000000e+01 4.528815671801567078e-02 2.496095746755599976e-02
5.700000000000000000e+01 5.700000000000000000e+01 4.496293142437934875e-02 2.481212094426155090e-02
5.800000000000000000e+01 5.800000000000000000e+01 4.464457556605339050e-02 2.466642484068870544e-02
5.900000000000000000e+01 5.900000000000000000e+01 4.433378204703330994e-02 2.452389709651470184e-02
6.000000000000000000e+01 6.000000000000000000e+01 4.403022304177284241e-02 2.438453771173954010e-02
6.100000000000000000e+01 6.100000000000000000e+01 4.373416677117347717e-02 2.424814179539680481e-02
6.200000000000000000e+01 6.200000000000000000e+01 4.344506561756134033e-02 2.411476522684097290e-02
6.300000000000000000e+01 6.300000000000000000e+01 4.316278174519538879e-02 2.398427762091159821e-02
6.400000000000000000e+01 6.400000000000000000e+01 4.288762062788009644e-02 2.385690994560718536e-02
6.500000000000000000e+01 6.500000000000000000e+01 4.261957108974456787e-02 2.373266220092773438e-02
6.600000000000000000e+01 6.600000000000000000e+01 4.235877841711044312e-02 2.361152321100234985e-02
6.700000000000000000e+01 6.700000000000000000e+01 4.210406541824340820e-02 2.349329739809036255e-02
6.800000000000000000e+01 6.800000000000000000e+01 4.185477644205093384e-02 2.337785065174102783e-02
6.900000000000000000e+01 6.900000000000000000e+01 4.161112383008003235e-02 2.326522767543792725e-02
7.000000000000000000e+01 7.000000000000000000e+01 4.137305170297622681e-02 2.315521985292434692e-02
7.100000000000000000e+01 7.100000000000000000e+01 4.114030674099922180e-02 2.304753661155700684e-02
7.200000000000000000e+01 7.200000000000000000e+01 4.091221839189529419e-02 2.294225618243217468e-02
7.300000000000000000e+01 7.300000000000000000e+01 4.068860039114952087e-02 2.283932641148567200e-02
7.400000000000000000e+01 7.400000000000000000e+01 4.046988114714622498e-02 2.273887023329734802e-02
7.500000000000000000e+01 7.500000000000000000e+01 4.025600478053092957e-02 2.264071628451347351e-02
7.600000000000000000e+01 7.600000000000000000e+01 4.004658013582229614e-02 2.254481799900531769e-02
7.700000000000000000e+01 7.700000000000000000e+01 3.984187170863151550e-02 2.245101891458034515e-02
7.800000000000000000e+01 7.800000000000000000e+01 3.964137285947799683e-02 2.235918864607810974e-02
7.900000000000000000e+01 7.900000000000000000e+01 3.944490849971771240e-02 2.226932719349861145e-02
8.000000000000000000e+01 8.000000000000000000e+01 3.925180062651634216e-02 2.218130603432655334e-02
8.100000000000000000e+01 8.100000000000000000e+01 3.906216844916343689e-02 2.209506183862686157e-02
8.200000000000000000e+01 8.200000000000000000e+01 3.887594863772392273e-02 2.201062627136707306e-02
8.300000000000000000e+01 8.300000000000000000e+01 3.869320824742317200e-02 2.192789502441883087e-02
8.400000000000000000e+01 8.400000000000000000e+01 3.851390630006790161e-02 2.184690907597541809e-02
8.500000000000000000e+01 8.500000000000000000e+01 3.833834454417228699e-02 2.176769077777862549e-02
8.600000000000000000e+01 8.600000000000000000e+01 3.816623240709304810e-02 2.169005386531352997e-02
8.700000000000000000e+01 8.700000000000000000e+01 3.799748793244361877e-02 2.161385118961334229e-02
8.800000000000000000e+01 8.800000000000000000e+01 3.783203288912773132e-02 2.153901197016239166e-02
8.900000000000000000e+01 8.900000000000000000e+01 3.766949847340583801e-02 2.146547660231590271e-02
9.000000000000000000e+01 9.000000000000000000e+01 3.750985860824584961e-02 2.139326743781566620e-02
9.100000000000000000e+01 9.100000000000000000e+01 3.735292330384254456e-02 2.132219448685646057e-02
9.200000000000000000e+01 9.200000000000000000e+01 3.719858452677726746e-02 2.125217579305171967e-02
9.300000000000000000e+01 9.300000000000000000e+01 3.704702854156494141e-02 2.118320576846599579e-02
9.400000000000000000e+01 9.400000000000000000e+01 3.689821809530258179e-02 2.111539989709854126e-02
9.500000000000000000e+01 9.500000000000000000e+01 3.675169870257377625e-02 2.104868739843368530e-02
9.700000000000000000e+01 9.700000000000000000e+01 3.646553307771682739e-02 2.091846987605094910e-02
9.800000000000000000e+01 9.800000000000000000e+01 3.632598370313644409e-02 2.085513621568679810e-02
9.900000000000000000e+01 9.900000000000000000e+01 3.618862107396125793e-02 2.079301327466964722e-02
1.000000000000000000e+02 1.000000000000000000e+02 3.605334833264350891e-02 2.073201164603233337e-02
1.010000000000000000e+02 1.010000000000000000e+02 3.592020273208618164e-02 2.067205682396888733e-02
1.020000000000000000e+02 1.020000000000000000e+02 3.578910231590270996e-02 2.061317674815654755e-02
1.030000000000000000e+02 1.030000000000000000e+02 3.565993905067443848e-02 2.055537141859531403e-02
1.050000000000000000e+02 1.050000000000000000e+02 3.540775552392005920e-02 2.044276706874370575e-02
1.060000000000000000e+02 1.060000000000000000e+02 3.528444096446037292e-02 2.038784511387348175e-02
1.070000000000000000e+02 1.070000000000000000e+02 3.516304865479469299e-02 2.033372595906257629e-02
1.080000000000000000e+02 1.080000000000000000e+02 3.504348918795585632e-02 2.028037421405315399e-02
1.100000000000000000e+02 1.100000000000000000e+02 3.480950742959976196e-02 2.017603069543838501e-02
1.110000000000000000e+02 1.110000000000000000e+02 3.469520062208175659e-02 2.012498490512371063e-02
1.120000000000000000e+02 1.120000000000000000e+02 3.458260744810104370e-02 2.007474750280380249e-02
1.140000000000000000e+02 1.140000000000000000e+02 3.436214104294776917e-02 1.997677423059940338e-02
1.150000000000000000e+02 1.150000000000000000e+02 3.425435349345207214e-02 1.992903463542461395e-02
1.160000000000000000e+02 1.160000000000000000e+02 3.414823859930038452e-02 1.988207921385765076e-02
1.180000000000000000e+02 1.180000000000000000e+02 3.394033759832382202e-02 1.979048550128936768e-02
1.190000000000000000e+02 1.190000000000000000e+02 3.383855149149894714e-02 1.974582672119140625e-02
1.200000000000000000e+02 1.200000000000000000e+02 3.373811766505241394e-02 1.970178447663784027e-02
1.220000000000000000e+02 1.220000000000000000e+02 3.354127705097198486e-02 1.961529068648815155e-02
1.230000000000000000e+02 1.230000000000000000e+02 3.344472125172615051e-02 1.957280002534389496e-02
1.250000000000000000e+02 1.250000000000000000e+02 3.325537592172622681e-02 1.948943734169006348e-02
1.260000000000000000e+02 1.260000000000000000e+02 3.316250815987586975e-02 1.944848522543907166e-02
1.270000000000000000e+02 1.270000000000000000e+02 3.307059407234191895e-02 1.940799318253993988e-02
1.290000000000000000e+02 1.290000000000000000e+02 3.289018571376800537e-02 1.932841911911964417e-02
1.300000000000000000e+02 1.300000000000000000e+02 3.280178084969520569e-02 1.928944140672683716e-02
1.320000000000000000e+02 1.320000000000000000e+02 3.262794390320777893e-02 1.921292580664157867e-02
1.340000000000000000e+02 1.340000000000000000e+02 3.245816752314567566e-02 1.913839392364025116e-02
1.350000000000000000e+02 1.350000000000000000e+02 3.237478062510490417e-02 1.910185068845748901e-02
1.370000000000000000e+02 1.370000000000000000e+02 3.221089765429496765e-02 1.903019286692142487e-02
1.380000000000000000e+02 1.380000000000000000e+02 3.213031589984893799e-02 1.899510808289051056e-02
1.400000000000000000e+02 1.400000000000000000e+02 3.197166323661804199e-02 1.892626844346523285e-02
1.410000000000000000e+02 1.410000000000000000e+02 3.189354762434959412e-02 1.889244094491004944e-02
1.430000000000000000e+02 1.430000000000000000e+02 3.173999488353729248e-02 1.882601343095302582e-02
1.450000000000000000e+02 1.450000000000000000e+02 3.158960118889808655e-02 1.876106299459934235e-02
1.460000000000000000e+02 1.460000000000000000e+02 3.151548281311988831e-02 1.872904598712921143e-02
1.480000000000000000e+02 1.480000000000000000e+02 3.136927634477615356e-02 1.866576075553894043e-02
1.500000000000000000e+02 1.500000000000000000e+02 3.122584708034992218e-02 1.860341802239418030e-02
1.520000000000000000e+02 1.520000000000000000e+02 3.108511865139007568e-02 1.854215189814567566e-02
1.530000000000000000e+02 1.530000000000000000e+02 3.101572580635547638e-02 1.851201429963111877e-02
1.550000000000000000e+02 1.550000000000000000e+02 3.087874315679073334e-02 1.845285855233669281e-02
1.570000000000000000e+02 1.570000000000000000e+02 3.074397519230842590e-02 1.839517988264560699e-02
1.590000000000000000e+02 1.590000000000000000e+02 3.061128780245780945e-02 1.833873987197875977e-02
1.610000000000000000e+02 1.610000000000000000e+02 3.048079088330268860e-02 1.828334853053092957e-02
1.630000000000000000e+02 1.630000000000000000e+02 3.035243041813373566e-02 1.822881773114204407e-02
1.640000000000000000e+02 1.640000000000000000e+02 3.028899058699607849e-02 1.820182800292968750e-02
1.660000000000000000e+02 1.660000000000000000e+02 3.016368672251701355e-02 1.814837008714675903e-02
1.680000000000000000e+02 1.680000000000000000e+02 3.004019334912300110e-02 1.809556782245635986e-02
1.700000000000000000e+02 1.700000000000000000e+02 2.991848625242710114e-02 1.804331317543983459e-02
1.720000000000000000e+02 1.720000000000000000e+02 2.979853935539722443e-02 1.799187436699867249e-02
1.740000000000000000e+02 1.740000000000000000e+02 2.968005277216434479e-02 1.794136129319667816e-02
1.760000000000000000e+02 1.760000000000000000e+02 2.956327423453330994e-02 1.789141260087490082e-02
1.780000000000000000e+02 1.780000000000000000e+02 2.944818884134292603e-02 1.784181222319602966e-02
1.800000000000000000e+02 1.800000000000000000e+02 2.933453395962715149e-02 1.779278367757797241e-02
1.820000000000000000e+02 1.820000000000000000e+02 2.922229096293449402e-02 1.774442195892333984e-02
1.850000000000000000e+02 1.850000000000000000e+02 2.905657887458801270e-02 1.767375692725181580e-02
1.870000000000000000e+02 1.870000000000000000e+02 2.894762530922889709e-02 1.762757450342178345e-02
1.890000000000000000e+02 1.890000000000000000e+02 2.884012088179588318e-02 1.758193597197532654e-02
1.910000000000000000e+02 1.910000000000000000e+02 2.873378992080688477e-02 1.753665506839752197e-02
1.930000000000000000e+02 1.930000000000000000e+02 2.862861007452011108e-02 1.749162003397941589e-02
1.960000000000000000e+02 1.960000000000000000e+02 2.847282402217388153e-02 1.742473803460597992e-02
1.980000000000000000e+02 1.980000000000000000e+02 2.837028354406356812e-02 1.738058775663375854e-02
2.000000000000000000e+02 2.000000000000000000e+02 2.826872095465660095e-02 1.733694970607757568e-02
2.020000000000000000e+02 2.020000000000000000e+02 2.816832810640335083e-02 1.729409769177436829e-02
2.050000000000000000e+02 2.050000000000000000e+02 2.802016586065292358e-02 1.723099127411842346e-02
2.070000000000000000e+02 2.070000000000000000e+02 2.792279236018657684e-02 1.718935742974281311e-02
2.100000000000000000e+02 2.100000000000000000e+02 2.777865529060363770e-02 1.712773926556110382e-02
2.120000000000000000e+02 2.120000000000000000e+02 2.768378518521785736e-02 1.708711124956607819e-02
2.140000000000000000e+02 2.140000000000000000e+02 2.758994698524475098e-02 1.704698801040649414e-02
2.170000000000000000e+02 2.170000000000000000e+02 2.745066769421100616e-02 1.698745787143707275e-02
2.190000000000000000e+02 2.190000000000000000e+02 2.735887095332145691e-02 1.694820448756217957e-02
2.220000000000000000e+02 2.220000000000000000e+02 2.722274512052536011e-02 1.689011603593826294e-02
2.250000000000000000e+02 2.250000000000000000e+02 2.708871290087699890e-02 1.683281734585762024e-02
2.270000000000000000e+02 2.270000000000000000e+02 2.700037509202957153e-02 1.679486222565174103e-02
2.300000000000000000e+02 2.300000000000000000e+02 2.686948888003826141e-02 1.673823036253452301e-02
2.330000000000000000e+02 2.330000000000000000e+02 2.674034796655178070e-02 1.668241061270236969e-02
2.350000000000000000e+02 2.350000000000000000e+02 2.665517851710319519e-02 1.664572581648826599e-02
2.380000000000000000e+02 2.380000000000000000e+02 2.652894333004951477e-02 1.659142971038818359e-02
2.410000000000000000e+02 2.410000000000000000e+02 2.640433795750141144e-02 1.653794758021831512e-02
2.430000000000000000e+02 2.430000000000000000e+02 2.632228657603263855e-02 1.650283485651016235e-02
2.460000000000000000e+02 2.460000000000000000e+02 2.620070800185203552e-02 1.645071618258953094e-02
2.490000000000000000e+02 2.490000000000000000e+02 2.608087286353111267e-02 1.639888063073158264e-02
2.520000000000000000e+02 2.520000000000000000e+02 2.596252039074897766e-02 1.634727232158184052e-02
2.550000000000000000e+02 2.550000000000000000e+02 2.584565803408622742e-02 1.629651710391044617e-02
2.580000000000000000e+02 2.580000000000000000e+02 2.573023922741413116e-02 1.624669320881366730e-02
2.610000000000000000e+02 2.610000000000000000e+02 2.561608329415321350e-02 1.619725488126277924e-02
2.640000000000000000e+02 2.640000000000000000e+02 2.550281770527362823e-02 1.614833436906337738e-02
2.670000000000000000e+02 2.670000000000000000e+02 2.539055235683917999e-02 1.609988510608673096e-02
2.700000000000000000e+02 2.700000000000000000e+02 2.527942694723606110e-02 1.605197042226791382e-02
2.730000000000000000e+02 2.730000000000000000e+02 2.516928128898143768e-02 1.600392907857894897e-02
2.760000000000000000e+02 2.760000000000000000e+02 2.506013959646224976e-02 1.595644280314445496e-02
2.800000000000000000e+02 2.800000000000000000e+02 2.491587772965431213e-02 1.589381322264671326e-02
2.830000000000000000e+02 2.830000000000000000e+02 2.480881288647651672e-02 1.584699377417564392e-02
2.860000000000000000e+02 2.860000000000000000e+02 2.470271289348602295e-02 1.580046676099300385e-02
2.900000000000000000e+02 2.900000000000000000e+02 2.456289716064929962e-02 1.573888957500457764e-02
2.930000000000000000e+02 2.930000000000000000e+02 2.445926517248153687e-02 1.569359749555587769e-02
2.960000000000000000e+02 2.960000000000000000e+02 2.435649186372756958e-02 1.564846932888031006e-02
3.000000000000000000e+02 3.000000000000000000e+02 2.422112226486206055e-02 1.558900624513626099e-02
3.030000000000000000e+02 3.030000000000000000e+02 2.412090636789798737e-02 1.554544735699892044e-02
3.070000000000000000e+02 3.070000000000000000e+02 2.398858778178691864e-02 1.548789069056510925e-02
3.100000000000000000e+02 3.100000000000000000e+02 2.389059215784072876e-02 1.544502191245555878e-02
3.140000000000000000e+02 3.140000000000000000e+02 2.376185543835163116e-02 1.538905501365661621e-02
3.180000000000000000e+02 3.180000000000000000e+02 2.363528497517108917e-02 1.533403433859348297e-02
3.210000000000000000e+02 3.210000000000000000e+02 2.354160882532596588e-02 1.529357954859733582e-02
3.250000000000000000e+02 3.250000000000000000e+02 2.341884560883045197e-02 1.524056587368249893e-02
3.290000000000000000e+02 3.290000000000000000e+02 2.329841256141662598e-02 1.518857572227716446e-02
3.330000000000000000e+02 3.330000000000000000e+02 2.318029664456844330e-02 1.513775065541267395e-02
3.360000000000000000e+02 3.360000000000000000e+02 2.309311740100383759e-02 1.510043069720268250e-02
3.400000000000000000e+02 3.400000000000000000e+02 2.297866530716419220e-02 1.505124289542436600e-02
3.440000000000000000e+02 3.440000000000000000e+02 2.286643907427787781e-02 1.500327512621879578e-02
3.480000000000000000e+02 3.480000000000000000e+02 2.275647222995758057e-02 1.495660841464996338e-02
3.520000000000000000e+02 3.520000000000000000e+02 2.264839969575405121e-02 1.491041295230388641e-02
3.560000000000000000e+02 3.560000000000000000e+02 2.254251576960086823e-02 1.486529223620891571e-02
3.610000000000000000e+02 3.610000000000000000e+02 2.241318486630916595e-02 1.481008715927600861e-02
3.650000000000000000e+02 3.650000000000000000e+02 2.231182530522346497e-02 1.476735062897205353e-02
3.690000000000000000e+02 3.690000000000000000e+02 2.221217192709445953e-02 1.472559105604887009e-02
3.730000000000000000e+02 3.730000000000000000e+02 2.211444266140460968e-02 1.468396931886672974e-02
3.780000000000000000e+02 3.780000000000000000e+02 2.199454605579376221e-02 1.463350281119346619e-02
3.820000000000000000e+02 3.820000000000000000e+02 2.190059609711170197e-02 1.459423452615737915e-02
3.860000000000000000e+02 3.860000000000000000e+02 2.180824987590312958e-02 1.455602329224348068e-02
3.910000000000000000e+02 3.910000000000000000e+02 2.169483713805675507e-02 1.450939476490020752e-02
3.950000000000000000e+02 3.950000000000000000e+02 2.160589955747127533e-02 1.447298750281333923e-02
4.000000000000000000e+02 4.000000000000000000e+02 2.149701304733753204e-02 1.442814245820045471e-02
4.050000000000000000e+02 4.050000000000000000e+02 2.138996310532093048e-02 1.438411604613065720e-02
4.090000000000000000e+02 4.090000000000000000e+02 2.130563929677009583e-02 1.434990111738443375e-02
4.140000000000000000e+02 4.140000000000000000e+02 2.120184525847434998e-02 1.430740859359502792e-02
4.190000000000000000e+02 4.190000000000000000e+02 2.110009826719760895e-02 1.426554657518863678e-02
4.240000000000000000e+02 4.240000000000000000e+02 2.100017853081226349e-02 1.422504149377346039e-02
4.290000000000000000e+02 4.290000000000000000e+02 2.090189419686794281e-02 1.418539602309465408e-02
4.340000000000000000e+02 4.340000000000000000e+02 2.080524340271949768e-02 1.414663717150688171e-02
4.390000000000000000e+02 4.390000000000000000e+02 2.071021124720573425e-02 1.410865690559148788e-02
4.440000000000000000e+02 4.440000000000000000e+02 2.061647735536098480e-02 1.407103799283504486e-02
4.490000000000000000e+02 4.490000000000000000e+02 2.052417770028114319e-02 1.403422188013792038e-02
4.540000000000000000e+02 4.540000000000000000e+02 2.043334767222404480e-02 1.399807445704936981e-02
4.590000000000000000e+02 4.590000000000000000e+02 2.034373953938484192e-02 1.396206393837928772e-02
4.650000000000000000e+02 4.650000000000000000e+02 2.023776993155479431e-02 1.391944196075201035e-02
4.700000000000000000e+02 4.700000000000000000e+02 2.015073224902153015e-02 1.388398092240095139e-02
4.760000000000000000e+02 4.760000000000000000e+02 2.004797756671905518e-02 1.384252589195966721e-02
4.810000000000000000e+02 4.810000000000000000e+02 1.996355503797531128e-02 1.380895823240280151e-02
4.870000000000000000e+02 4.870000000000000000e+02 1.986346207559108734e-02 1.376939937472343445e-02
4.920000000000000000e+02 4.920000000000000000e+02 1.978110149502754211e-02 1.373689062893390656e-02
4.980000000000000000e+02 4.980000000000000000e+02 1.968326233327388763e-02 1.369789335876703262e-02
5.040000000000000000e+02 5.040000000000000000e+02 1.958687976002693176e-02 1.365943625569343567e-02
5.100000000000000000e+02 5.100000000000000000e+02 1.949178241193294525e-02 1.362181641161441803e-02
5.160000000000000000e+02 5.160000000000000000e+02 1.939822360873222351e-02 1.358534023165702820e-02
5.220000000000000000e+02 5.220000000000000000e+02 1.930597238242626190e-02 1.354889851063489914e-02
5.280000000000000000e+02 5.280000000000000000e+02 1.921499334275722504e-02 1.351228915154933929e-02
5.340000000000000000e+02 5.340000000000000000e+02 1.912514492869377136e-02 1.347661297768354416e-02
5.400000000000000000e+02 5.400000000000000000e+02 1.903655007481575012e-02 1.344151515513658524e-02
5.460000000000000000e+02 5.460000000000000000e+02 1.894919760525226593e-02 1.340654306113719940e-02
5.530000000000000000e+02 5.530000000000000000e+02 1.884871535003185272e-02 1.336572505533695221e-02
5.590000000000000000e+02 5.590000000000000000e+02 1.876380853354930878e-02 1.333169639110565186e-02
5.650000000000000000e+02 5.650000000000000000e+02 1.867973059415817261e-02 1.329849101603031158e-02
5.720000000000000000e+02 5.720000000000000000e+02 1.858281902968883514e-02 1.326070353388786316e-02
5.790000000000000000e+02 5.790000000000000000e+02 1.848705299198627472e-02 1.322271861135959625e-02
5.850000000000000000e+02 5.850000000000000000e+02 1.840614899992942810e-02 1.319089252501726151e-02
5.920000000000000000e+02 5.920000000000000000e+02 1.831295527517795563e-02 1.315357722342014313e-02
5.990000000000000000e+02 5.990000000000000000e+02 1.822092011570930481e-02 1.311697438359260559e-02
6.060000000000000000e+02 6.060000000000000000e+02 1.812988333404064178e-02 1.308094710111618042e-02
6.130000000000000000e+02 6.130000000000000000e+02 1.803977973759174347e-02 1.304494310170412064e-02
6.200000000000000000e+02 6.200000000000000000e+02 1.795059256255626678e-02 1.300981454551219940e-02
6.270000000000000000e+02 6.270000000000000000e+02 1.786240749061107635e-02 1.297551207244396210e-02
6.350000000000000000e+02 6.350000000000000000e+02 1.776290498673915863e-02 1.293655671179294586e-02
6.420000000000000000e+02 6.420000000000000000e+02 1.767680048942565918e-02 1.290280371904373169e-02
6.490000000000000000e+02 6.490000000000000000e+02 1.759164035320281982e-02 1.286959368735551834e-02
6.570000000000000000e+02 6.570000000000000000e+02 1.749518886208534241e-02 1.283137872815132141e-02
6.640000000000000000e+02 6.640000000000000000e+02 1.741170883178710938e-02 1.279803551733493805e-02
6.720000000000000000e+02 6.720000000000000000e+02 1.731703616678714752e-02 1.276067923754453659e-02
6.800000000000000000e+02 6.800000000000000000e+02 1.722307316958904266e-02 1.272363960742950439e-02
6.880000000000000000e+02 6.880000000000000000e+02 1.713000051677227020e-02 1.268632058054208755e-02
6.960000000000000000e+02 6.960000000000000000e+02 1.703836396336555481e-02 1.264954358339309692e-02
7.040000000000000000e+02 7.040000000000000000e+02 1.694816723465919495e-02 1.261404901742935181e-02
7.120000000000000000e+02 7.120000000000000000e+02 1.685894839465618134e-02 1.257867366075515747e-02
7.200000000000000000e+02 7.200000000000000000e+02 1.677065528929233551e-02 1.254414580762386322e-02
7.290000000000000000e+02 7.290000000000000000e+02 1.667241752147674561e-02 1.250566262751817703e-02
7.370000000000000000e+02 7.370000000000000000e+02 1.658597029745578766e-02 1.247141510248184204e-02
7.460000000000000000e+02 7.460000000000000000e+02 1.648963429033756256e-02 1.243386231362819672e-02
7.540000000000000000e+02 7.540000000000000000e+02 1.640477590262889862e-02 1.240055449306964874e-02
7.630000000000000000e+02 7.630000000000000000e+02 1.631031185388565063e-02 1.236311253160238266e-02
7.720000000000000000e+02 7.720000000000000000e+02 1.621666178107261658e-02 1.232588663697242737e-02
7.810000000000000000e+02 7.810000000000000000e+02 1.612379215657711029e-02 1.228920370340347290e-02
7.900000000000000000e+02 7.900000000000000000e+02 1.603165827691555023e-02 1.225246302783489227e-02
7.990000000000000000e+02 7.990000000000000000e+02 1.593991369009017944e-02 1.221484318375587463e-02
8.080000000000000000e+02 8.080000000000000000e+02 1.584854722023010254e-02 1.217745337635278702e-02
8.180000000000000000e+02 8.180000000000000000e+02 1.574763283133506775e-02 1.213617715984582901e-02
8.270000000000000000e+02 8.270000000000000000e+02 1.565723866224288940e-02 1.209916826337575912e-02
8.370000000000000000e+02 8.370000000000000000e+02 1.555727329105138779e-02 1.205889694392681122e-02
8.470000000000000000e+02 8.470000000000000000e+02 1.545834634453058243e-02 1.201898045837879181e-02
8.560000000000000000e+02 8.560000000000000000e+02 1.537031680345535278e-02 1.198306307196617126e-02
8.660000000000000000e+02 8.660000000000000000e+02 1.527331676334142685e-02 1.194353774189949036e-02
8.760000000000000000e+02 8.760000000000000000e+02 1.517735701054334641e-02 1.190421544015407562e-02
8.870000000000000000e+02 8.870000000000000000e+02 1.507303491234779358e-02 1.186112128198146820e-02
8.970000000000000000e+02 8.970000000000000000e+02 1.497932802885770798e-02 1.182208396494388580e-02
9.070000000000000000e+02 9.070000000000000000e+02 1.488633081316947937e-02 1.178335025906562805e-02
9.180000000000000000e+02 9.180000000000000000e+02 1.478486694395542145e-02 1.174154505133628845e-02
9.280000000000000000e+02 9.280000000000000000e+02 1.469355169683694839e-02 1.170365419238805771e-02
9.390000000000000000e+02 9.390000000000000000e+02 1.459419727325439453e-02 1.166228670626878738e-02
9.500000000000000000e+02 9.500000000000000000e+02 1.449598371982574463e-02 1.162143237888813019e-02
9.610000000000000000e+02 9.610000000000000000e+02 1.439894922077655792e-02 1.158173941075801849e-02
9.720000000000000000e+02 9.720000000000000000e+02 1.430295594036579132e-02 1.154226623475551605e-02
9.830000000000000000e+02 9.830000000000000000e+02 1.420838199555873871e-02 1.150345616042613983e-02
9.950000000000000000e+02 9.950000000000000000e+02 1.410703267902135849e-02 1.146098412573337555e-02
1.006000000000000000e+03 1.006000000000000000e+03 1.401564199477434158e-02 1.142244972288608551e-02
1.018000000000000000e+03 1.018000000000000000e+03 1.391750480979681015e-02 1.138137653470039368e-02
1.030000000000000000e+03 1.030000000000000000e+03 1.382111292332410812e-02 1.134090032428503036e-02
1.042000000000000000e+03 1.042000000000000000e+03 1.372654549777507782e-02 1.130107045173645020e-02
1.054000000000000000e+03 1.054000000000000000e+03 1.363380532711744308e-02 1.126188319176435471e-02
1.066000000000000000e+03 1.066000000000000000e+03 1.354275830090045929e-02 1.122354622930288315e-02
1.079000000000000000e+03 1.079000000000000000e+03 1.344580017030239105e-02 1.118300668895244598e-02
1.091000000000000000e+03 1.091000000000000000e+03 1.335801649838685989e-02 1.114656589925289154e-02
1.104000000000000000e+03 1.104000000000000000e+03 1.326473150402307510e-02 1.110750809311866760e-02
1.116000000000000000e+03 1.116000000000000000e+03 1.317999046295881271e-02 1.107284240424633026e-02
1.129000000000000000e+03 1.129000000000000000e+03 1.308978069573640823e-02 1.103679090738296509e-02
1.143000000000000000e+03 1.143000000000000000e+03 1.299470756202936172e-02 1.099853496998548508e-02
1.156000000000000000e+03 1.156000000000000000e+03 1.290821749716997147e-02 1.096330303698778152e-02
1.169000000000000000e+03 1.169000000000000000e+03 1.282368041574954987e-02 1.092894002795219421e-02
1.183000000000000000e+03 1.183000000000000000e+03 1.273432467132806778e-02 1.089257560670375824e-02
1.196000000000000000e+03 1.196000000000000000e+03 1.265273801982402802e-02 1.085910294204950333e-02
1.210000000000000000e+03 1.210000000000000000e+03 1.256628055125474930e-02 1.082396972924470901e-02
1.224000000000000000e+03 1.224000000000000000e+03 1.248151157051324844e-02 1.078958250582218170e-02
1.239000000000000000e+03 1.239000000000000000e+03 1.239254418760538101e-02 1.075412146747112274e-02
1.253000000000000000e+03 1.253000000000000000e+03 1.231125649064779282e-02 1.072160527110099792e-02
1.267000000000000000e+03 1.267000000000000000e+03 1.223179418593645096e-02 1.068990118801593781e-02
1.282000000000000000e+03 1.282000000000000000e+03 1.214830856770277023e-02 1.065724622458219528e-02
1.297000000000000000e+03 1.297000000000000000e+03 1.206629630178213120e-02 1.062552724033594131e-02
1.312000000000000000e+03 1.312000000000000000e+03 1.198558975011110306e-02 1.059443131089210510e-02
1.327000000000000000e+03 1.327000000000000000e+03 1.190624665468931198e-02 1.056353468447923660e-02
1.343000000000000000e+03 1.343000000000000000e+03 1.182317920029163361e-02 1.053142733871936798e-02
1.358000000000000000e+03 1.358000000000000000e+03 1.174673344939947128e-02 1.050136238336563110e-02
1.374000000000000000e+03 1.374000000000000000e+03 1.166663691401481628e-02 1.047044061124324799e-02
1.390000000000000000e+03 1.390000000000000000e+03 1.158783957362174988e-02 1.044021733105182648e-02
1.406000000000000000e+03 1.406000000000000000e+03 1.151049695909023285e-02 1.041114609688520432e-02
1.422000000000000000e+03 1.422000000000000000e+03 1.143449358642101288e-02 1.038220338523387909e-02
1.439000000000000000e+03 1.439000000000000000e+03 1.135515514761209488e-02 1.035214960575103760e-02
1.455000000000000000e+03 1.455000000000000000e+03 1.128151174634695053e-02 1.032412238419055939e-02
1.472000000000000000e+03 1.472000000000000000e+03 1.120433397591114044e-02 1.029434055089950562e-02
1.489000000000000000e+03 1.489000000000000000e+03 1.112838927656412125e-02 1.026600785553455353e-02
1.507000000000000000e+03 1.507000000000000000e+03 1.104952860623598099e-02 1.023656874895095825e-02
1.524000000000000000e+03 1.524000000000000000e+03 1.097618136554956436e-02 1.020944118499755859e-02
1.542000000000000000e+03 1.542000000000000000e+03 1.089973468333482742e-02 1.018087565898895264e-02
1.560000000000000000e+03 1.560000000000000000e+03 1.082492340356111526e-02 1.015337649732828140e-02
1.578000000000000000e+03 1.578000000000000000e+03 1.075165718793869019e-02 1.012695673853158951e-02
1.596000000000000000e+03 1.596000000000000000e+03 1.067954394966363907e-02 1.010106876492500305e-02
1.615000000000000000e+03 1.615000000000000000e+03 1.060468330979347229e-02 1.007410883903503418e-02
1.633000000000000000e+03 1.633000000000000000e+03 1.053496170789003372e-02 1.004893984645605087e-02
1.652000000000000000e+03 1.652000000000000000e+03 1.046281587332487106e-02 1.002265885472297668e-02
1.671000000000000000e+03 1.671000000000000000e+03 1.039189752191305161e-02 9.996738284826278687e-03
1.691000000000000000e+03 1.691000000000000000e+03 1.031851395964622498e-02 9.969880804419517517e-03
1.710000000000000000e+03 1.710000000000000000e+03 1.025021076202392578e-02 9.945131838321685791e-03
1.730000000000000000e+03 1.730000000000000000e+03 1.017952803522348404e-02 9.919585660099983215e-03
1.750000000000000000e+03 1.750000000000000000e+03 1.011039037257432938e-02 9.893888607621192932e-03
1.771000000000000000e+03 1.771000000000000000e+03 1.003897655755281448e-02 9.868348948657512665e-03
1.791000000000000000e+03 1.791000000000000000e+03 9.971485473215579987e-03 9.843714535236358643e-03
1.812000000000000000e+03 1.812000000000000000e+03 9.901167824864387512e-03 9.818558581173419952e-03
1.833000000000000000e+03 1.833000000000000000e+03 9.832770563662052155e-03 9.794408455491065979e-03
1.854000000000000000e+03 1.854000000000000000e+03 9.765362367033958435e-03 9.771327488124370575e-03
1.876000000000000000e+03 1.876000000000000000e+03 9.695750661194324493e-03 9.746795520186424255e-03
1.897000000000000000e+03 1.897000000000000000e+03 9.630239568650722504e-03 9.723497554659843445e-03
1.919000000000000000e+03 1.919000000000000000e+03 9.562545455992221832e-03 9.699627757072448730e-03
1.942000000000000000e+03 1.942000000000000000e+03 9.492903016507625580e-03 9.674557484686374664e-03
1.964000000000000000e+03 1.964000000000000000e+03 9.427350945770740509e-03 9.651245549321174622e-03
1.987000000000000000e+03 1.987000000000000000e+03 9.359609335660934448e-03 9.627532213926315308e-03
2.010000000000000000e+03 2.010000000000000000e+03 9.292896836996078491e-03 9.604299440979957581e-03
2.033000000000000000e+03 2.033000000000000000e+03 9.227072820067405701e-03 9.581116959452629089e-03
2.057000000000000000e+03 2.057000000000000000e+03 9.159344248473644257e-03 9.557908400893211365e-03
2.081000000000000000e+03 2.081000000000000000e+03 9.092156775295734406e-03 9.533688426017761230e-03
2.105000000000000000e+03 2.105000000000000000e+03 9.025705046951770782e-03 9.510222822427749634e-03
2.129000000000000000e+03 2.129000000000000000e+03 8.959744125604629517e-03 9.486265480518341064e-03
2.154000000000000000e+03 2.154000000000000000e+03 8.891215547919273376e-03 9.461537003517150879e-03
2.179000000000000000e+03 2.179000000000000000e+03 8.822550065815448761e-03 9.435714222490787506e-03
2.204000000000000000e+03 2.204000000000000000e+03 8.754588663578033447e-03 9.409808553755283356e-03
2.230000000000000000e+03 2.230000000000000000e+03 8.683536201715469360e-03 9.382026270031929016e-03
2.256000000000000000e+03 2.256000000000000000e+03 8.609666489064693451e-03 9.351999498903751373e-03
2.282000000000000000e+03 2.282000000000000000e+03 8.534460328519344330e-03 9.319527074694633484e-03
2.308000000000000000e+03 2.308000000000000000e+03 8.460105396807193756e-03 9.286398068070411682e-03
2.335000000000000000e+03 2.335000000000000000e+03 8.383761160075664520e-03 9.251939132809638977e-03
2.362000000000000000e+03 2.362000000000000000e+03 8.309647440910339355e-03 9.219597093760967255e-03
2.389000000000000000e+03 2.389000000000000000e+03 8.238613605499267578e-03 9.190631099045276642e-03
2.417000000000000000e+03 2.417000000000000000e+03 8.167716674506664276e-03 9.162458591163158417e-03
2.445000000000000000e+03 2.445000000000000000e+03 8.099057711660861969e-03 9.136458858847618103e-03
2.473000000000000000e+03 2.473000000000000000e+03 8.032252080738544464e-03 9.111383929848670959e-03
2.502000000000000000e+03 2.502000000000000000e+03 7.964830845594406128e-03 9.086585603654384613e-03
2.531000000000000000e+03 2.531000000000000000e+03 7.899037562310695648e-03 9.062565863132476807e-03
2.560000000000000000e+03 2.560000000000000000e+03 7.834567688405513763e-03 9.040279313921928406e-03
2.590000000000000000e+03 2.590000000000000000e+03 7.769040763378143311e-03 9.017230011522769928e-03
2.620000000000000000e+03 2.620000000000000000e+03 7.704551331698894501e-03 8.994434028863906860e-03
2.651000000000000000e+03 2.651000000000000000e+03 7.639199029654264450e-03 8.971577510237693787e-03
2.681000000000000000e+03 2.681000000000000000e+03 7.577220909297466278e-03 8.950270712375640869e-03
2.712000000000000000e+03 2.712000000000000000e+03 7.514627184718847275e-03 8.928288705646991730e-03
2.744000000000000000e+03 2.744000000000000000e+03 7.451416458934545517e-03 8.905993774533271790e-03
2.776000000000000000e+03 2.776000000000000000e+03 7.389155216515064240e-03 8.883708156645298004e-03
2.808000000000000000e+03 2.808000000000000000e+03 7.327941711992025375e-03 8.862085640430450439e-03
2.840000000000000000e+03 2.840000000000000000e+03 7.267432287335395813e-03 8.841456845402717590e-03
2.873000000000000000e+03 2.873000000000000000e+03 7.206400390714406967e-03 8.819947019219398499e-03
2.907000000000000000e+03 2.907000000000000000e+03 7.144354283809661865e-03 8.799684233963489532e-03
2.940000000000000000e+03 2.940000000000000000e+03 7.085301913321018219e-03 8.780276402831077576e-03
2.974000000000000000e+03 2.974000000000000000e+03 7.025659549981355667e-03 8.759757503867149353e-03
3.009000000000000000e+03 3.009000000000000000e+03 6.965191569179296494e-03 8.739588782191276550e-03
3.044000000000000000e+03 3.044000000000000000e+03 6.905598100274801254e-03 8.720515295863151550e-03
3.079000000000000000e+03 3.079000000000000000e+03 6.846958771347999573e-03 8.701589889824390411e-03
3.115000000000000000e+03 3.115000000000000000e+03 6.787525489926338196e-03 8.681610226631164551e-03
3.151000000000000000e+03 3.151000000000000000e+03 6.729209329932928085e-03 8.663014508783817291e-03
3.187000000000000000e+03 3.187000000000000000e+03 6.671474315226078033e-03 8.644426241517066956e-03
3.224000000000000000e+03 3.224000000000000000e+03 6.613054778426885605e-03 8.625173941254615784e-03
3.262000000000000000e+03 3.262000000000000000e+03 6.553976330906152725e-03 8.606330491602420807e-03
3.300000000000000000e+03 3.300000000000000000e+03 6.495900452136993408e-03 8.588068187236785889e-03
3.338000000000000000e+03 3.338000000000000000e+03 6.438749376684427261e-03 8.570182137191295624e-03
3.376000000000000000e+03 3.376000000000000000e+03 6.382618565112352371e-03 8.552167564630508423e-03
3.416000000000000000e+03 3.416000000000000000e+03 6.324715446680784225e-03 8.534969761967658997e-03
3.455000000000000000e+03 3.455000000000000000e+03 6.268879864364862442e-03 8.517371490597724915e-03
3.495000000000000000e+03 3.495000000000000000e+03 6.213151849806308746e-03 8.499504998326301575e-03
3.536000000000000000e+03 3.536000000000000000e+03 6.156822200864553452e-03 8.482526056468486786e-03
3.577000000000000000e+03 3.577000000000000000e+03 6.101407576352357864e-03 8.464932441711425781e-03
3.618000000000000000e+03 3.618000000000000000e+03 6.046794820576906204e-03 8.448053151369094849e-03
3.660000000000000000e+03 3.660000000000000000e+03 5.992049816995859146e-03 8.431822061538696289e-03
3.703000000000000000e+03 3.703000000000000000e+03 5.936675705015659332e-03 8.414818905293941498e-03
3.746000000000000000e+03 3.746000000000000000e+03 5.882157012820243835e-03 8.398075588047504425e-03
3.789000000000000000e+03 3.789000000000000000e+03 5.828323774039745331e-03 8.381711319088935852e-03
3.833000000000000000e+03 3.833000000000000000e+03 5.773723591119050980e-03 8.364728651940822601e-03
3.877000000000000000e+03 3.877000000000000000e+03 5.720261950045824051e-03 8.348689414560794830e-03
3.922000000000000000e+03 3.922000000000000000e+03 5.666477605700492859e-03 8.333219215273857117e-03
3.968000000000000000e+03 3.968000000000000000e+03 5.612496752291917801e-03 8.316222578287124634e-03
4.014000000000000000e+03 4.014000000000000000e+03 5.559098906815052032e-03 8.300337009131908417e-03
4.060000000000000000e+03 4.060000000000000000e+03 5.506388843059539795e-03 8.283843286335468292e-03
4.107000000000000000e+03 4.107000000000000000e+03 5.453389137983322144e-03 8.267645724117755890e-03
4.155000000000000000e+03 4.155000000000000000e+03 5.399576853960752487e-03 8.252023719251155853e-03
4.203000000000000000e+03 4.203000000000000000e+03 5.347126163542270660e-03 8.236417546868324280e-03
4.252000000000000000e+03 4.252000000000000000e+03 5.294114816933870316e-03 8.219791576266288757e-03
4.301000000000000000e+03 4.301000000000000000e+03 5.242123734205961227e-03 8.204055018723011017e-03
4.351000000000000000e+03 4.351000000000000000e+03 5.189570598304271698e-03 8.188482373952865601e-03
4.401000000000000000e+03 4.401000000000000000e+03 5.137769971042871475e-03 8.172673173248767853e-03
4.452000000000000000e+03 4.452000000000000000e+03 5.085499025881290436e-03 8.157649077475070953e-03
4.504000000000000000e+03 4.504000000000000000e+03 5.033113528043031693e-03 8.143160492181777954e-03
4.556000000000000000e+03 4.556000000000000000e+03 4.981008358299732208e-03 8.126324042677879333e-03
4.609000000000000000e+03 4.609000000000000000e+03 4.929208196699619293e-03 8.110279217362403870e-03
4.663000000000000000e+03 4.663000000000000000e+03 4.876547493040561676e-03 8.093440905213356018e-03
4.717000000000000000e+03 4.717000000000000000e+03 4.824411123991012573e-03 8.076601661741733551e-03
4.771000000000000000e+03 4.771000000000000000e+03 4.772561136633157730e-03 8.060316555202007294e-03
4.827000000000000000e+03 4.827000000000000000e+03 4.719704855233430862e-03 8.043769747018814087e-03
4.882000000000000000e+03 4.882000000000000000e+03 4.668702371418476105e-03 8.028343319892883301e-03
4.939000000000000000e+03 4.939000000000000000e+03 4.616668913513422012e-03 8.011057972908020020e-03
4.996000000000000000e+03 4.996000000000000000e+03 4.563995171338319778e-03 7.994639687240123749e-03
5.054000000000000000e+03 5.054000000000000000e+03 4.511231090873479843e-03 7.978416047990322113e-03
5.113000000000000000e+03 5.113000000000000000e+03 4.458500072360038757e-03 7.961750030517578125e-03
5.172000000000000000e+03 5.172000000000000000e+03 4.404697567224502563e-03 7.943952456116676331e-03
5.232000000000000000e+03 5.232000000000000000e+03 4.353725817054510117e-03 7.928967475891113281e-03
5.293000000000000000e+03 5.293000000000000000e+03 4.299444612115621567e-03 7.912287488579750061e-03
5.354000000000000000e+03 5.354000000000000000e+03 4.248374141752719879e-03 7.895513437688350677e-03
5.416000000000000000e+03 5.416000000000000000e+03 4.201253876090049744e-03 7.881866768002510071e-03
5.479000000000000000e+03 5.479000000000000000e+03 4.149517044425010681e-03 7.867984473705291748e-03
5.542000000000000000e+03 5.542000000000000000e+03 4.100093152374029160e-03 7.852895185351371765e-03
5.607000000000000000e+03 5.607000000000000000e+03 4.066402092576026917e-03 7.845423184335231781e-03
5.672000000000000000e+03 5.672000000000000000e+03 4.001076798886060715e-03 7.820345461368560791e-03
5.737000000000000000e+03 5.737000000000000000e+03 3.974332474172115326e-03 7.818097248673439026e-03
5.804000000000000000e+03 5.804000000000000000e+03 3.895568661391735077e-03 7.787781301885843277e-03
5.871000000000000000e+03 5.871000000000000000e+03 3.989325836300849915e-03 7.836639881134033203e-03
5.939000000000000000e+03 5.939000000000000000e+03 3.975444007664918900e-03 7.835214957594871521e-03
6.008000000000000000e+03 6.008000000000000000e+03 3.903122385963797569e-03 7.811558432877063751e-03
6.078000000000000000e+03 6.078000000000000000e+03 3.780478611588478088e-03 7.756937295198440552e-03
6.148000000000000000e+03 6.148000000000000000e+03 3.699020715430378914e-03 7.727648597210645676e-03
6.220000000000000000e+03 6.220000000000000000e+03 3.631512867286801338e-03 7.707415148615837097e-03
6.292000000000000000e+03 6.292000000000000000e+03 3.758658654987812042e-03 7.773816119879484177e-03
6.365000000000000000e+03 6.365000000000000000e+03 3.648737212643027306e-03 7.732955738902091980e-03
6.438000000000000000e+03 6.438000000000000000e+03 3.728064242750406265e-03 7.772025186568498611e-03
6.513000000000000000e+03 6.513000000000000000e+03 3.571731271222233772e-03 7.716080173850059509e-03
6.588000000000000000e+03 6.588000000000000000e+03 3.592108841985464096e-03 7.722345646470785141e-03
6.665000000000000000e+03 6.665000000000000000e+03 3.597965696826577187e-03 7.741303183138370514e-03
6.742000000000000000e+03 6.742000000000000000e+03 3.344144904986023903e-03 7.637336850166320801e-03
6.820000000000000000e+03 6.820000000000000000e+03 3.532680450007319450e-03 7.727164775133132935e-03
6.899000000000000000e+03 6.899000000000000000e+03 3.500090213492512703e-03 7.703028619289398193e-03
6.979000000000000000e+03 6.979000000000000000e+03 3.376043401658535004e-03 7.664595730602741241e-03
7.060000000000000000e+03 7.060000000000000000e+03 3.272247500717639923e-03 7.598723750561475754e-03
7.142000000000000000e+03 7.142000000000000000e+03 3.307210747152566910e-03 7.617640309035778046e-03
7.225000000000000000e+03 7.225000000000000000e+03 3.260449972003698349e-03 7.583311758935451508e-03
7.309000000000000000e+03 7.309000000000000000e+03 3.196833422407507896e-03 7.575451396405696869e-03
7.393000000000000000e+03 7.393000000000000000e+03 3.253066446632146835e-03 7.614318281412124634e-03
7.479000000000000000e+03 7.479000000000000000e+03 3.084888681769371033e-03 7.529444061219692230e-03
7.566000000000000000e+03 7.566000000000000000e+03 3.181528067216277122e-03 7.598558440804481506e-03
7.653000000000000000e+03 7.653000000000000000e+03 2.937878482043743134e-03 7.472594734281301498e-03
7.742000000000000000e+03 7.742000000000000000e+03 2.824231516569852829e-03 7.438163273036479950e-03
7.832000000000000000e+03 7.832000000000000000e+03 2.915120683610439301e-03 7.486908230930566788e-03
7.923000000000000000e+03 7.923000000000000000e+03 3.049849998205900192e-03 7.557113189250230789e-03
8.014000000000000000e+03 8.014000000000000000e+03 2.809928497299551964e-03 7.453785743564367294e-03
8.107000000000000000e+03 8.107000000000000000e+03 2.964264946058392525e-03 7.531012408435344696e-03
8.201000000000000000e+03 8.201000000000000000e+03 2.699625445529818535e-03 7.415141444653272629e-03
8.296000000000000000e+03 8.296000000000000000e+03 2.731808461248874664e-03 7.425040472298860550e-03
8.393000000000000000e+03 8.393000000000000000e+03 2.826325129717588425e-03 7.471522781997919083e-03
8.490000000000000000e+03 8.490000000000000000e+03 2.766550052911043167e-03 7.457948755472898483e-03
8.588000000000000000e+03 8.588000000000000000e+03 2.920883242040872574e-03 7.550454698503017426e-03
8.688000000000000000e+03 8.688000000000000000e+03 2.871255856007337570e-03 7.519004866480827332e-03
8.789000000000000000e+03 8.789000000000000000e+03 2.648353576660156250e-03 7.425814401358366013e-03
8.890000000000000000e+03 8.890000000000000000e+03 2.677240874618291855e-03 7.472080178558826447e-03
8.993000000000000000e+03 8.993000000000000000e+03 2.598974155262112617e-03 7.426901720464229584e-03
9.098000000000000000e+03 9.098000000000000000e+03 2.494235988706350327e-03 7.396623957902193069e-03
9.203000000000000000e+03 9.203000000000000000e+03 2.501158276572823524e-03 7.423871196806430817e-03
9.310000000000000000e+03 9.310000000000000000e+03 2.395099727436900139e-03 7.376295980066061020e-03
9.418000000000000000e+03 9.418000000000000000e+03 2.473144559189677238e-03 7.409110199660062790e-03
9.527000000000000000e+03 9.527000000000000000e+03 2.335915574803948402e-03 7.365571334958076477e-03
9.637000000000000000e+03 9.637000000000000000e+03 2.676741685718297958e-03 7.510733325034379959e-03
9.749000000000000000e+03 9.749000000000000000e+03 2.211732557043433189e-03 7.327630184590816498e-03
9.862000000000000000e+03 9.862000000000000000e+03 2.264616312459111214e-03 7.363929878920316696e-03
9.976000000000000000e+03 9.976000000000000000e+03 2.249578712508082390e-03 7.339030969887971878e-03
1.009200000000000000e+04 1.009200000000000000e+04 2.302920212969183922e-03 7.413873448967933655e-03
1.020900000000000000e+04 1.020900000000000000e+04 2.196493325755000114e-03 7.367363199591636658e-03
1.032700000000000000e+04 1.032700000000000000e+04 2.296722494065761566e-03 7.387253455817699432e-03
1.044700000000000000e+04 1.044700000000000000e+04 2.197606489062309265e-03 7.338803727179765701e-03
1.056800000000000000e+04 1.056800000000000000e+04 2.221907489001750946e-03 7.382330019026994705e-03
1.069100000000000000e+04 1.069100000000000000e+04 2.116671763360500336e-03 7.334447000175714493e-03
1.081500000000000000e+04 1.081500000000000000e+04 2.090700669214129448e-03 7.347973063588142395e-03
1.094000000000000000e+04 1.094000000000000000e+04 2.129411790519952774e-03 7.369379047304391861e-03
1.106700000000000000e+04 1.106700000000000000e+04 1.946694683283567429e-03 7.302527781575918198e-03
1.119500000000000000e+04 1.119500000000000000e+04 2.170744119212031364e-03 7.388272322714328766e-03
1.132500000000000000e+04 1.132500000000000000e+04 1.994202146306633949e-03 7.337143644690513611e-03
1.145600000000000000e+04 1.145600000000000000e+04 1.875386689789593220e-03 7.303084712475538254e-03
1.158900000000000000e+04 1.158900000000000000e+04 2.187332138419151306e-03 7.460136897861957550e-03
1.172300000000000000e+04 1.172300000000000000e+04 1.935831853188574314e-03 7.325131446123123169e-03
1.185900000000000000e+04 1.185900000000000000e+04 2.072155708447098732e-03 7.395736873149871826e-03
1.199700000000000000e+04 1.199700000000000000e+04 1.750735915265977383e-03 7.293079979717731476e-03
1.213600000000000000e+04 1.213600000000000000e+04 1.961112488061189651e-03 7.385267876088619232e-03
1.227600000000000000e+04 1.227600000000000000e+04 2.272576093673706055e-03 7.515858858823776245e-03
1.241900000000000000e+04 1.241900000000000000e+04 1.673464081250131130e-03 7.277295459061861038e-03
1.256300000000000000e+04 1.256300000000000000e+04 1.882011885754764080e-03 7.386698387563228607e-03
1.270800000000000000e+04 1.270800000000000000e+04 1.943585928529500961e-03 7.380020339041948318e-03
1.285500000000000000e+04 1.285500000000000000e+04 1.562705612741410732e-03 7.255991920828819275e-03
1.300500000000000000e+04 1.300500000000000000e+04 1.729631330817937851e-03 7.340441457927227020e-03
1.315500000000000000e+04 1.315500000000000000e+04 1.636119210161268711e-03 7.306394167244434357e-03
1.330800000000000000e+04 1.330800000000000000e+04 1.584843616001307964e-03 7.266791537404060364e-03
1.346200000000000000e+04 1.346200000000000000e+04 1.661172602325677872e-03 7.317451294511556625e-03
1.361800000000000000e+04 1.361800000000000000e+04 1.568028121255338192e-03 7.282647769898176193e-03
1.377600000000000000e+04 1.377600000000000000e+04 1.405433518812060356e-03 7.215665187686681747e-03
1.393600000000000000e+04 1.393600000000000000e+04 1.525896950624883175e-03 7.296492811292409897e-03
1.409700000000000000e+04 1.409700000000000000e+04 1.432976918295025826e-03 7.245646789669990540e-03
1.426100000000000000e+04 1.426100000000000000e+04 1.395943923853337765e-03 7.228342816233634949e-03
1.442600000000000000e+04 1.442600000000000000e+04 1.434853184036910534e-03 7.265222258865833282e-03
1.459300000000000000e+04 1.459300000000000000e+04 1.333161490038037300e-03 7.190453819930553436e-03
1.476200000000000000e+04 1.476200000000000000e+04 1.361655886285007000e-03 7.232335861772298813e-03
1.493300000000000000e+04 1.493300000000000000e+04 1.330745522864162922e-03 7.228433154523372650e-03
1.510600000000000000e+04 1.510600000000000000e+04 1.360223162919282913e-03 7.246034219861030579e-03
1.528200000000000000e+04 1.528200000000000000e+04 1.206557499244809151e-03 7.201096508651971817e-03
1.545900000000000000e+04 1.545900000000000000e+04 1.398508436977863312e-03 7.317684590816497803e-03
1.563800000000000000e+04 1.563800000000000000e+04 1.403303816914558411e-03 7.346960715949535370e-03
1.581900000000000000e+04 1.581900000000000000e+04 1.558383461087942123e-03 7.370108738541603088e-03
1.600200000000000000e+04 1.600200000000000000e+04 1.261976081877946854e-03 7.259857840836048126e-03
1.618800000000000000e+04 1.618800000000000000e+04 1.299991505220532417e-03 7.303617428988218307e-03
1.637600000000000000e+04 1.637600000000000000e+04 1.263640006072819233e-03 7.247932255268096924e-03
1.656500000000000000e+04 1.656500000000000000e+04 1.371541409753262997e-03 7.323139347136020660e-03
1.675700000000000000e+04 1.675700000000000000e+04 1.185114379040896893e-03 7.250580005347728729e-03
1.695200000000000000e+04 1.695200000000000000e+04 1.051934086717665195e-03 7.203242741525173187e-03
1.714800000000000000e+04 1.714800000000000000e+04 1.312166452407836914e-03 7.365527097135782242e-03
1.734700000000000000e+04 1.734700000000000000e+04 1.165616442449390888e-03 7.303110789507627487e-03
1.754800000000000000e+04 1.754800000000000000e+04 1.140154898166656494e-03 7.287178654223680496e-03
1.775100000000000000e+04 1.775100000000000000e+04 1.146736671216785908e-03 7.275422103703022003e-03
1.795700000000000000e+04 1.795700000000000000e+04 1.088406424969434738e-03 7.276996970176696777e-03
1.816500000000000000e+04 1.816500000000000000e+04 9.907726198434829712e-04 7.245531305670738220e-03
1.837600000000000000e+04 1.837600000000000000e+04 9.756185463629662991e-04 7.233293727040290833e-03
1.858900000000000000e+04 1.858900000000000000e+04 1.075301785022020340e-03 7.283320650458335876e-03
1.880400000000000000e+04 1.880400000000000000e+04 1.081666210666298866e-03 7.287922780960798264e-03
1.902200000000000000e+04 1.902200000000000000e+04 9.559675818309187889e-04 7.250272668898105621e-03
1.924300000000000000e+04 1.924300000000000000e+04 9.940770687535405159e-04 7.303234655410051346e-03
1.946600000000000000e+04 1.946600000000000000e+04 1.186821260489523411e-03 7.412494625896215439e-03
1.969200000000000000e+04 1.969200000000000000e+04 9.349748142994940281e-04 7.280587218701839447e-03
1.992000000000000000e+04 1.992000000000000000e+04 9.382191346958279610e-04 7.260116748511791229e-03
2.015100000000000000e+04 2.015100000000000000e+04 1.062014373019337654e-03 7.384836673736572266e-03
2.038400000000000000e+04 2.038400000000000000e+04 9.224166278727352619e-04 7.294302806258201599e-03
2.062100000000000000e+04 2.062100000000000000e+04 9.199398336932063103e-04 7.293319329619407654e-03
2.086000000000000000e+04 2.086000000000000000e+04 7.812512922100722790e-04 7.236885838210582733e-03
2.110100000000000000e+04 2.110100000000000000e+04 9.081885218620300293e-04 7.330445572733879089e-03
2.134600000000000000e+04 2.134600000000000000e+04 8.635967969894409180e-04 7.305486127734184265e-03
2.159300000000000000e+04 2.159300000000000000e+04 9.283426334150135517e-04 7.362877018749713898e-03
2.184400000000000000e+04 2.184400000000000000e+04 8.739884360693395138e-04 7.351697422564029694e-03
2.209700000000000000e+04 2.209700000000000000e+04 8.002616232261061668e-04 7.275315467268228531e-03
2.235300000000000000e+04 2.235300000000000000e+04 7.411250844597816467e-04 7.276677526533603668e-03
2.261200000000000000e+04 2.261200000000000000e+04 7.267292821779847145e-04 7.273585069924592972e-03
2.287400000000000000e+04 2.287400000000000000e+04 8.667422225698828697e-04 7.319746538996696472e-03
2.313900000000000000e+04 2.313900000000000000e+04 7.541648228652775288e-04 7.303432095795869827e-03
2.340800000000000000e+04 2.340800000000000000e+04 7.777884020470082760e-04 7.343746721744537354e-03
2.367900000000000000e+04 2.367900000000000000e+04 7.234106305986642838e-04 7.297022733837366104e-03
2.395300000000000000e+04 2.395300000000000000e+04 8.009410230442881584e-04 7.307360880076885223e-03
2.423100000000000000e+04 2.423100000000000000e+04 5.492509226314723492e-04 7.247598376125097275e-03
2.451200000000000000e+04 2.451200000000000000e+04 7.966856355778872967e-04 7.372654043138027191e-03
2.479600000000000000e+04 2.479600000000000000e+04 7.304876926355063915e-04 7.327474653720855713e-03
2.508300000000000000e+04 2.508300000000000000e+04 6.732129259034991264e-04 7.338108029216527939e-03
2.537400000000000000e+04 2.537400000000000000e+04 7.661622366867959499e-04 7.375318557024002075e-03
2.566800000000000000e+04 2.566800000000000000e+04 6.430100766010582447e-04 7.299708668142557144e-03
2.596600000000000000e+04 2.596600000000000000e+04 6.394937518052756786e-04 7.378365844488143921e-03
2.626700000000000000e+04 2.626700000000000000e+04 6.875664694234728813e-04 7.374557666480541229e-03
2.657100000000000000e+04 2.657100000000000000e+04 5.506069283001124859e-04 7.313515990972518921e-03
2.687900000000000000e+04 2.687900000000000000e+04 8.456260547973215580e-04 7.502560969442129135e-03
2.719100000000000000e+04 2.719100000000000000e+04 5.809531430713832378e-04 7.354599423706531525e-03
2.750600000000000000e+04 2.750600000000000000e+04 6.358690443448722363e-04 7.351931184530258179e-03
2.782500000000000000e+04 2.782500000000000000e+04 5.805756081826984882e-04 7.321059238165616989e-03
2.814700000000000000e+04 2.814700000000000000e+04 5.035833455622196198e-04 7.307980209589004517e-03
2.847400000000000000e+04 2.847400000000000000e+04 4.890952841378748417e-04 7.291629910469055176e-03
2.880400000000000000e+04 2.880400000000000000e+04 5.153026431798934937e-04 7.300921250134706497e-03
2.913800000000000000e+04 2.913800000000000000e+04 4.985835985280573368e-04 7.309933193027973175e-03
2.947500000000000000e+04 2.947500000000000000e+04 5.524733569473028183e-04 7.335215806961059570e-03
2.981700000000000000e+04 2.981700000000000000e+04 4.343280452303588390e-04 7.293995469808578491e-03
3.016300000000000000e+04 3.016300000000000000e+04 5.253066774457693100e-04 7.370020262897014618e-03
3.051200000000000000e+04 3.051200000000000000e+04 5.046465084888041019e-04 7.339028175920248032e-03
3.086600000000000000e+04 3.086600000000000000e+04 4.785978235304355621e-04 7.280176039785146713e-03
3.122400000000000000e+04 3.122400000000000000e+04 4.416817100718617439e-04 7.262245751917362213e-03
3.158600000000000000e+04 3.158600000000000000e+04 4.119262739550322294e-04 7.290266454219818115e-03
3.195200000000000000e+04 3.195200000000000000e+04 5.240614409558475018e-04 7.365303114056587219e-03
3.232200000000000000e+04 3.232200000000000000e+04 5.501302075572311878e-04 7.372328545898199081e-03
3.269700000000000000e+04 3.269700000000000000e+04 3.609835403040051460e-04 7.243031635880470276e-03
3.307600000000000000e+04 3.307600000000000000e+04 3.608263214118778706e-04 7.259923964738845825e-03
3.345900000000000000e+04 3.345900000000000000e+04 3.426815383136272430e-04 7.243097294121980667e-03
3.384700000000000000e+04 3.384700000000000000e+04 4.706844629254192114e-04 7.332612760365009308e-03
3.423900000000000000e+04 3.423900000000000000e+04 3.079537127632647753e-04 7.237239740788936615e-03
3.463600000000000000e+04 3.463600000000000000e+04 4.689680645242333412e-04 7.269727066159248352e-03
3.503800000000000000e+04 3.503800000000000000e+04 7.144079427234828472e-04 7.345706224441528320e-03
3.544400000000000000e+04 3.544400000000000000e+04 5.308045656420290470e-04 7.275883108377456665e-03
3.585500000000000000e+04 3.585500000000000000e+04 4.057689802721142769e-04 7.324306759983301163e-03
3.627000000000000000e+04 3.627000000000000000e+04 3.766964946407824755e-04 7.294821552932262421e-03
3.669100000000000000e+04 3.669100000000000000e+04 3.425753093324601650e-04 7.283987477421760559e-03
3.711600000000000000e+04 3.711600000000000000e+04 4.242252325639128685e-04 7.268778048455715179e-03
3.754600000000000000e+04 3.754600000000000000e+04 2.984126913361251354e-04 7.256523240357637405e-03
3.798100000000000000e+04 3.798100000000000000e+04 2.258171298308297992e-04 7.219602353870868683e-03
3.842200000000000000e+04 3.842200000000000000e+04 3.378315595909953117e-04 7.266849279403686523e-03
3.886700000000000000e+04 3.886700000000000000e+04 2.152470551664009690e-04 7.230970542877912521e-03
3.931700000000000000e+04 3.931700000000000000e+04 2.804261457640677691e-04 7.288685068488121033e-03
3.977300000000000000e+04 3.977300000000000000e+04 2.618885482661426067e-04 7.255512289702892303e-03
4.023400000000000000e+04 4.023400000000000000e+04 2.015666832448914647e-04 7.256382144987583160e-03
4.070100000000000000e+04 4.070100000000000000e+04 3.820293350145220757e-04 7.283778861165046692e-03
4.117200000000000000e+04 4.117200000000000000e+04 3.436749102547764778e-04 7.320339325815439224e-03
4.165000000000000000e+04 4.165000000000000000e+04 3.443338791839778423e-04 7.357334252446889877e-03
4.213200000000000000e+04 4.213200000000000000e+04 1.751021773088723421e-04 7.234119810163974762e-03
4.262100000000000000e+04 4.262100000000000000e+04 3.555378352757543325e-04 7.363380864262580872e-03
4.311500000000000000e+04 4.311500000000000000e+04 2.775489992927759886e-04 7.336817681789398193e-03
4.361400000000000000e+04 4.361400000000000000e+04 3.132053825538605452e-04 7.305423263460397720e-03
4.412000000000000000e+04 4.412000000000000000e+04 1.934738975251093507e-04 7.258979603648185730e-03
4.463100000000000000e+04 4.463100000000000000e+04 1.311644300585612655e-04 7.259937468916177750e-03
4.514900000000000000e+04 4.514900000000000000e+04 1.399829634465277195e-04 7.272182963788509369e-03
4.567200000000000000e+04 4.567200000000000000e+04 5.015193601138889790e-04 7.420259527862071991e-03
4.620100000000000000e+04 4.620100000000000000e+04 1.778556033968925476e-04 7.281579542905092239e-03
4.673700000000000000e+04 4.673700000000000000e+04 1.716559636406600475e-04 7.290299981832504272e-03
4.727900000000000000e+04 4.727900000000000000e+04 2.175820118281990290e-04 7.337890565395355225e-03
4.782700000000000000e+04 4.782700000000000000e+04 1.398099411744624376e-04 7.292210590094327927e-03
4.838100000000000000e+04 4.838100000000000000e+04 1.216970558743923903e-04 7.262338884174823761e-03
4.894200000000000000e+04 4.894200000000000000e+04 2.155334514100104570e-04 7.374531589448451996e-03
4.950900000000000000e+04 4.950900000000000000e+04 4.435481096152216196e-04 7.448079064488410950e-03
5.008300000000000000e+04 5.008300000000000000e+04 1.844622456701472402e-04 7.301156874746084213e-03
5.066400000000000000e+04 5.066400000000000000e+04 1.533877948531880975e-04 7.297288160771131516e-03
5.125100000000000000e+04 5.125100000000000000e+04 1.573667686898261309e-04 7.328142877668142319e-03
5.184500000000000000e+04 5.184500000000000000e+04 1.331649691564962268e-04 7.322219200432300568e-03
5.244600000000000000e+04 5.244600000000000000e+04 1.160456886282190681e-04 7.304090540856122971e-03
5.305400000000000000e+04 5.305400000000000000e+04 1.205337466672062874e-04 7.320778910070657730e-03
5.366900000000000000e+04 5.366900000000000000e+04 1.655724190641194582e-04 7.357406895607709885e-03
5.429100000000000000e+04 5.429100000000000000e+04 7.876302697695791721e-05 7.291519548743963242e-03
5.492000000000000000e+04 5.492000000000000000e+04 1.024842858896590769e-04 7.307135500013828278e-03
5.555700000000000000e+04 5.555700000000000000e+04 1.807116495911031961e-04 7.355720736086368561e-03
5.620100000000000000e+04 5.620100000000000000e+04 2.085421729134395719e-04 7.347942329943180084e-03
5.685200000000000000e+04 5.685200000000000000e+04 2.930719056166708469e-04 7.386438548564910889e-03
5.751100000000000000e+04 5.751100000000000000e+04 8.795784378889948130e-05 7.314986549317836761e-03
5.817800000000000000e+04 5.817800000000000000e+04 1.673721562838181853e-04 7.374627515673637390e-03
5.885200000000000000e+04 5.885200000000000000e+04 8.369146235054358840e-05 7.346866186708211899e-03
5.953400000000000000e+04 5.953400000000000000e+04 1.192084382637403905e-04 7.361746393144130707e-03
6.022400000000000000e+04 6.022400000000000000e+04 8.600483124610036612e-05 7.340919226408004761e-03
6.092200000000000000e+04 6.092200000000000000e+04 4.880675624008290470e-05 7.337095215916633606e-03
6.162900000000000000e+04 6.162900000000000000e+04 1.247314503416419029e-04 7.372329011559486389e-03
6.234300000000000000e+04 6.234300000000000000e+04 4.548268407233990729e-05 7.323654368519783020e-03
6.306600000000000000e+04 6.306600000000000000e+04 1.020487106870859861e-04 7.376657798886299133e-03
6.379700000000000000e+04 6.379700000000000000e+04 4.947431807522661984e-05 7.343882694840431213e-03
6.453600000000000000e+04 6.453600000000000000e+04 6.131061672931537032e-05 7.356477901339530945e-03
6.528400000000000000e+04 6.528400000000000000e+04 5.834889816469512880e-05 7.349052000790834427e-03
6.604100000000000000e+04 6.604100000000000000e+04 4.071757939527742565e-05 7.337797898799180984e-03
6.680600000000000000e+04 6.680600000000000000e+04 2.583335844974499196e-05 7.338800467550754547e-03
6.758100000000000000e+04 6.758100000000000000e+04 3.964286224800162017e-05 7.360313087701797485e-03
6.836400000000000000e+04 6.836400000000000000e+04 6.690651207463815808e-05 7.368623279035091400e-03
6.915600000000000000e+04 6.915600000000000000e+04 6.553313141921535134e-05 7.372556254267692566e-03
6.995800000000000000e+04 6.995800000000000000e+04 7.498214108636602759e-05 7.355378940701484680e-03
7.076900000000000000e+04 7.076900000000000000e+04 7.732205995125696063e-05 7.369775325059890747e-03
7.158900000000000000e+04 7.158900000000000000e+04 1.005684389383532107e-04 7.399174850434064865e-03
7.241900000000000000e+04 7.241900000000000000e+04 1.193322459585033357e-04 7.387927267700433731e-03
7.325800000000000000e+04 7.325800000000000000e+04 1.093027021852321923e-04 7.389801554381847382e-03
7.410800000000000000e+04 7.410800000000000000e+04 3.039365583390463144e-05 7.359087467193603516e-03
7.496700000000000000e+04 7.496700000000000000e+04 4.459116826183162630e-05 7.391514256596565247e-03
7.583600000000000000e+04 7.583600000000000000e+04 5.872531619388610125e-05 7.394892163574695587e-03
7.671500000000000000e+04 7.671500000000000000e+04 6.650006980635225773e-05 7.401692681014537811e-03
7.760400000000000000e+04 7.760400000000000000e+04 1.523638638900592923e-05 7.379350252449512482e-03
7.850300000000000000e+04 7.850300000000000000e+04 4.501149305724538863e-05 7.386236451566219330e-03
7.941300000000000000e+04 7.941300000000000000e+04 3.744252171600237489e-05 7.380657363682985306e-03
8.033400000000000000e+04 8.033400000000000000e+04 1.188898477266775444e-05 7.379279937595129013e-03
8.126500000000000000e+04 8.126500000000000000e+04 3.976829975727014244e-05 7.394449785351753235e-03
8.220700000000000000e+04 8.220700000000000000e+04 1.191653154819505289e-05 7.384307682514190674e-03
8.316000000000000000e+04 8.316000000000000000e+04 4.595040081767365336e-05 7.383548654615879059e-03
8.412400000000000000e+04 8.412400000000000000e+04 8.919883111957460642e-05 7.436250336468219757e-03
8.509900000000000000e+04 8.509900000000000000e+04 1.461217652831692249e-05 7.395702879875898361e-03
8.608500000000000000e+04 8.608500000000000000e+04 1.650202830205671489e-05 7.401356939226388931e-03
8.708300000000000000e+04 8.708300000000000000e+04 8.889614036888815463e-06 7.392202503979206085e-03
8.809200000000000000e+04 8.809200000000000000e+04 1.872829307103529572e-05 7.407933473587036133e-03
8.911300000000000000e+04 8.911300000000000000e+04 2.664446583366952837e-05 7.397443987429141998e-03
9.014600000000000000e+04 9.014600000000000000e+04 3.113831917289644480e-05 7.403884083032608032e-03
9.119100000000000000e+04 9.119100000000000000e+04 2.872319055313710123e-05 7.407645229250192642e-03
9.224800000000000000e+04 9.224800000000000000e+04 2.390548434050288051e-05 7.411038503050804138e-03
9.331800000000000000e+04 9.331800000000000000e+04 6.867960564704844728e-06 7.402062416076660156e-03
9.439900000000000000e+04 9.439900000000000000e+04 2.740942363743670285e-05 7.411285303533077240e-03
9.549300000000000000e+04 9.549300000000000000e+04 7.783605542499572039e-05 7.460561115294694901e-03
9.660000000000000000e+04 9.660000000000000000e+04 1.595436697243712842e-05 7.404845207929611206e-03
9.772000000000000000e+04 9.772000000000000000e+04 4.801281647814903408e-06 7.408500649034976959e-03
9.885300000000000000e+04 9.885300000000000000e+04 7.424277555401204154e-06 7.415779400616884232e-03
9.999800000000000000e+04 9.999800000000000000e+04 4.460879063117317855e-05 7.416621316224336624e-03


==> fig/CS_convergence_MRI.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 5.755187273025512695e-01 1.359732131444534616e+03
2.000000000000000000e+00 2.000000000000000000e+00 3.253857195377349854e-01 1.096792112057412851e+03
3.000000000000000000e+00 3.000000000000000000e+00 1.831926852464675903e-01 8.277580156815797636e+02
4.000000000000000000e+00 4.000000000000000000e+00 1.187507957220077515e-01 6.606870301503298606e+02
5.000000000000000000e+00 5.000000000000000000e+00 8.898515999317169189e-02 5.614593203458687185e+02
6.000000000000000000e+00 6.000000000000000000e+00 7.624906301498413086e-02 5.189941293688235646e+02
7.000000000000000000e+00 7.000000000000000000e+00 6.546513736248016357e-02 4.780827985101423678e+02
8.000000000000000000e+00 8.000000000000000000e+00 5.870367214083671570e-02 4.495141567821879107e+02
9.000000000000000000e+00 9.000000000000000000e+00 5.417379736900329590e-02 4.370366567513258360e+02
1.000000000000000000e+01 1.000000000000000000e+01 4.994226247072219849e-02 4.263987166503459321e+02
1.100000000000000000e+01 1.100000000000000000e+01 4.614922404289245605e-02 4.141700641128371103e+02
1.200000000000000000e+01 1.200000000000000000e+01 4.295944422483444214e-02 3.983743644814005052e+02
1.300000000000000000e+01 1.300000000000000000e+01 4.002908989787101746e-02 3.798133766644257321e+02
1.400000000000000000e+01 1.400000000000000000e+01 3.674598410725593567e-02 3.636733838570591502e+02
1.500000000000000000e+01 1.500000000000000000e+01 3.371974453330039978e-02 3.540835485881525528e+02
1.600000000000000000e+01 1.600000000000000000e+01 3.114927001297473907e-02 3.453896627586460681e+02
1.700000000000000000e+01 1.700000000000000000e+01 2.837469987571239471e-02 3.298976754641335560e+02
1.800000000000000000e+01 1.800000000000000000e+01 2.566133812069892883e-02 3.111407550962279629e+02
1.900000000000000000e+01 1.900000000000000000e+01 2.304806001484394073e-02 2.954755288345937743e+02
2.000000000000000000e+01 2.000000000000000000e+01 2.035390585660934448e-02 2.825720408598543827e+02
2.100000000000000000e+01 2.100000000000000000e+01 1.770610176026821136e-02 2.700599531643935052e+02
2.200000000000000000e+01 2.200000000000000000e+01 1.524222921580076218e-02 2.574836352346877106e+02
2.300000000000000000e+01 2.300000000000000000e+01 1.298404112458229065e-02 2.440205065532671540e+02
2.400000000000000000e+01 2.400000000000000000e+01 1.095487177371978760e-02 2.311781878326424078e+02
2.500000000000000000e+01 2.500000000000000000e+01 9.160522371530532837e-03 2.204414154650000057e+02
2.600000000000000000e+01 2.600000000000000000e+01 7.622848730534315109e-03 2.121346996420444100e+02
2.700000000000000000e+01 2.700000000000000000e+01 6.401808001101016998e-03 2.063951556462737358e+02
2.800000000000000000e+01 2.800000000000000000e+01 5.497521720826625824e-03 2.015580320958538891e+02
2.900000000000000000e+01 2.900000000000000000e+01 4.972394090145826340e-03 1.982739434152036040e+02
3.000000000000000000e+01 3.000000000000000000e+01 4.692387301474809647e-03 1.965194541666967325e+02
3.100000000000000000e+01 3.100000000000000000e+01 4.658135585486888885e-03 1.956217879792982046e+02
3.200000000000000000e+01 3.200000000000000000e+01 4.807912278920412064e-03 1.957766942080004924e+02
3.300000000000000000e+01 3.300000000000000000e+01 5.029392428696155548e-03 1.965415612908373930e+02
3.400000000000000000e+01 3.400000000000000000e+01 5.268170032650232315e-03 1.971600259164414410e+02
3.500000000000000000e+01 3.500000000000000000e+01 5.437690764665603638e-03 1.973328290589043377e+02
3.600000000000000000e+01 3.600000000000000000e+01 5.482159554958343506e-03 1.970598249976164027e+02
3.700000000000000000e+01 3.700000000000000000e+01 5.404403433203697205e-03 1.962934941173045900e+02
3.800000000000000000e+01 3.800000000000000000e+01 5.193182732909917831e-03 1.948936777931966446e+02
3.900000000000000000e+01 3.900000000000000000e+01 4.920256324112415314e-03 1.933282216967714078e+02
4.000000000000000000e+01 4.000000000000000000e+01 4.556439351290464401e-03 1.914008464446785638e+02
4.100000000000000000e+01 4.100000000000000000e+01 4.191300366073846817e-03 1.893315439798896875e+02
4.200000000000000000e+01 4.200000000000000000e+01 3.836081596091389656e-03 1.876623694036687766e+02
4.300000000000000000e+01 4.300000000000000000e+01 3.514797426760196686e-03 1.868372432856092757e+02
4.400000000000000000e+01 4.400000000000000000e+01 3.256486728787422180e-03 1.864941221424452635e+02
4.500000000000000000e+01 4.500000000000000000e+01 3.068164689466357231e-03 1.862714809315330342e+02
4.600000000000000000e+01 4.600000000000000000e+01 2.955488627776503563e-03 1.860256551290838161e+02
4.700000000000000000e+01 4.700000000000000000e+01 2.872825367376208305e-03 1.857508562337635567e+02
4.800000000000000000e+01 4.800000000000000000e+01 2.841209992766380310e-03 1.855335919776289018e+02
4.900000000000000000e+01 4.900000000000000000e+01 2.834307029843330383e-03 1.853248927457691480e+02
5.000000000000000000e+01 5.000000000000000000e+01 2.849497599527239799e-03 1.851324435430803987e+02
5.100000000000000000e+01 5.100000000000000000e+01 2.853049663826823235e-03 1.848271006846814544e+02
5.200000000000000000e+01 5.200000000000000000e+01 2.849390963092446327e-03 1.846005217501802349e+02
5.300000000000000000e+01 5.300000000000000000e+01 2.833797363564372063e-03 1.842878764379433676e+02
5.400000000000000000e+01 5.400000000000000000e+01 2.802806906402111053e-03 1.840504230047541512e+02
5.500000000000000000e+01 5.500000000000000000e+01 2.755301538854837418e-03 1.839450008251196493e+02
5.600000000000000000e+01 5.600000000000000000e+01 2.693455200642347336e-03 1.837351526445452237e+02
5.700000000000000000e+01 5.700000000000000000e+01 2.620837418362498283e-03 1.833771702795687020e+02
5.800000000000000000e+01 5.800000000000000000e+01 2.549029886722564697e-03 1.830187965370114966e+02
5.900000000000000000e+01 5.900000000000000000e+01 2.475868910551071167e-03 1.828542944860729733e+02
6.000000000000000000e+01 6.000000000000000000e+01 2.410267246887087822e-03 1.825625516022142847e+02
6.100000000000000000e+01 6.100000000000000000e+01 2.352369949221611023e-03 1.821705599920476004e+02
6.200000000000000000e+01 6.200000000000000000e+01 2.306747948750853539e-03 1.818115935062870960e+02
6.300000000000000000e+01 6.300000000000000000e+01 2.269652206450700760e-03 1.814389762779993589e+02
6.400000000000000000e+01 6.400000000000000000e+01 2.243857830762863159e-03 1.809961360171417653e+02
6.500000000000000000e+01 6.500000000000000000e+01 2.229312667623162270e-03 1.805365341109297788e+02
6.600000000000000000e+01 6.600000000000000000e+01 2.218727953732013702e-03 1.800471295396311007e+02
6.700000000000000000e+01 6.700000000000000000e+01 2.211255487054586411e-03 1.796349648292613210e+02
6.800000000000000000e+01 6.800000000000000000e+01 2.205402823165059090e-03 1.793064110618971085e+02
6.900000000000000000e+01 6.900000000000000000e+01 2.197595546022057533e-03 1.789382676268913883e+02
7.000000000000000000e+01 7.000000000000000000e+01 2.186329569667577744e-03 1.785854520781927022e+02
7.100000000000000000e+01 7.100000000000000000e+01 2.171904081478714943e-03 1.782950240247454587e+02
7.200000000000000000e+01 7.200000000000000000e+01 2.154085785150527954e-03 1.780625596054960056e+02
7.300000000000000000e+01 7.300000000000000000e+01 2.133589237928390503e-03 1.779674374387792284e+02
7.400000000000000000e+01 7.400000000000000000e+01 2.112603280693292618e-03 1.779459041101864898e+02
7.500000000000000000e+01 7.500000000000000000e+01 2.090665744617581367e-03 1.778418036525685864e+02
7.600000000000000000e+01 7.600000000000000000e+01 2.069752896204590797e-03 1.777182768940171513e+02
7.700000000000000000e+01 7.700000000000000000e+01 2.051472896710038185e-03 1.776156126878564123e+02
7.800000000000000000e+01 7.800000000000000000e+01 2.035289304330945015e-03 1.775023155174835097e+02
7.900000000000000000e+01 7.900000000000000000e+01 2.021732507273554802e-03 1.774250114260614453e+02
8.000000000000000000e+01 8.000000000000000000e+01 2.010466996580362320e-03 1.773380370654227818e+02
8.100000000000000000e+01 8.100000000000000000e+01 2.001179149374365807e-03 1.771648728460522761e+02
8.200000000000000000e+01 8.200000000000000000e+01 1.993119483813643456e-03 1.769894931646820453e+02
8.300000000000000000e+01 8.300000000000000000e+01 1.985766924917697906e-03 1.768597914220349310e+02
8.400000000000000000e+01 8.400000000000000000e+01 1.978671178221702576e-03 1.767376151389657366e+02
8.500000000000000000e+01 8.500000000000000000e+01 1.970820128917694092e-03 1.766030201023671680e+02
8.600000000000000000e+01 8.600000000000000000e+01 1.962853129953145981e-03 1.764011665322803140e+02
8.700000000000000000e+01 8.700000000000000000e+01 1.954274717718362808e-03 1.762759843431938691e+02
8.800000000000000000e+01 8.800000000000000000e+01 1.945063238963484764e-03 1.761237826821660235e+02
8.900000000000000000e+01 8.900000000000000000e+01 1.935770618729293346e-03 1.759419734279889553e+02
9.000000000000000000e+01 9.000000000000000000e+01 1.926352153532207012e-03 1.757897438902533054e+02
9.100000000000000000e+01 9.100000000000000000e+01 1.917295507155358791e-03 1.756262608070357487e+02
9.200000000000000000e+01 9.200000000000000000e+01 1.908786012791097164e-03 1.754335777885158052e+02
9.300000000000000000e+01 9.300000000000000000e+01 1.901245675981044769e-03 1.752569000398072774e+02
9.400000000000000000e+01 9.400000000000000000e+01 1.895393594168126583e-03 1.750726326316646748e+02
9.500000000000000000e+01 9.500000000000000000e+01 1.893826876766979694e-03 1.750424141483136680e+02
9.700000000000000000e+01 9.700000000000000000e+01 1.948407851159572601e-03 1.759373876095637854e+02
9.800000000000000000e+01 9.800000000000000000e+01 2.023395849391818047e-03 1.765376444331439814e+02
9.900000000000000000e+01 9.900000000000000000e+01 2.216804539784789085e-03 1.795856127711500676e+02
1.000000000000000000e+02 1.000000000000000000e+02 2.495801076292991638e-03 1.808278041982282502e+02
1.010000000000000000e+02 1.010000000000000000e+02 3.203644882887601852e-03 1.882864436297292059e+02
1.020000000000000000e+02 1.020000000000000000e+02 4.392318427562713623e-03 1.969266548117743980e+02
1.030000000000000000e+02 1.030000000000000000e+02 4.839859437197446823e-03 2.008625098343173363e+02
1.050000000000000000e+02 1.050000000000000000e+02 2.123120240867137909e-03 1.768138456040757944e+02
1.060000000000000000e+02 1.060000000000000000e+02 2.747488673776388168e-03 1.828671094183723653e+02
1.070000000000000000e+02 1.070000000000000000e+02 3.019483061507344246e-03 1.841506157048079899e+02
1.080000000000000000e+02 1.080000000000000000e+02 2.261294750496745110e-03 1.785663416882172214e+02
1.100000000000000000e+02 1.100000000000000000e+02 2.506211632862687111e-03 1.805081475701216220e+02
1.110000000000000000e+02 1.110000000000000000e+02 2.196370391175150871e-03 1.787925701929579247e+02
1.120000000000000000e+02 1.120000000000000000e+02 2.279164502397179604e-03 1.770694439218399054e+02
1.140000000000000000e+02 1.140000000000000000e+02 2.125910250470042229e-03 1.783411155771855192e+02
1.150000000000000000e+02 1.150000000000000000e+02 2.103303093463182449e-03 1.754974317618224688e+02
1.160000000000000000e+02 1.160000000000000000e+02 2.146246144548058510e-03 1.785846670099621747e+02
1.180000000000000000e+02 1.180000000000000000e+02 2.069422742351889610e-03 1.761056483144669187e+02
1.190000000000000000e+02 1.190000000000000000e+02 1.987065654247999191e-03 1.760715974450251053e+02
1.200000000000000000e+02 1.200000000000000000e+02 1.947680371813476086e-03 1.750392446348244562e+02
1.220000000000000000e+02 1.220000000000000000e+02 1.858078059740364552e-03 1.738715722642243691e+02
1.230000000000000000e+02 1.230000000000000000e+02 1.954415114596486092e-03 1.750712968974188755e+02
1.250000000000000000e+02 1.250000000000000000e+02 1.857570023275911808e-03 1.734737039914197680e+02
1.260000000000000000e+02 1.260000000000000000e+02 1.889770035631954670e-03 1.738468559516389575e+02
1.270000000000000000e+02 1.270000000000000000e+02 1.829958986490964890e-03 1.730643441878413853e+02
1.290000000000000000e+02 1.290000000000000000e+02 1.814754679799079895e-03 1.726711801386601337e+02
1.300000000000000000e+02 1.300000000000000000e+02 1.809308538213372231e-03 1.726760194102442085e+02
1.320000000000000000e+02 1.320000000000000000e+02 1.773184398189187050e-03 1.719909531306967665e+02
1.340000000000000000e+02 1.340000000000000000e+02 1.784142223186790943e-03 1.718606903116416333e+02
1.350000000000000000e+02 1.350000000000000000e+02 1.754433964379131794e-03 1.716351918235515086e+02
1.370000000000000000e+02 1.370000000000000000e+02 1.751076430082321167e-03 1.713838475641244941e+02
1.380000000000000000e+02 1.380000000000000000e+02 1.745432033203542233e-03 1.713891629850143090e+02
1.400000000000000000e+02 1.400000000000000000e+02 1.732475706376135349e-03 1.710145337361680049e+02
1.410000000000000000e+02 1.410000000000000000e+02 1.734886667691171169e-03 1.710322772559577231e+02
1.430000000000000000e+02 1.430000000000000000e+02 1.720316358841955662e-03 1.705948892494251368e+02
1.450000000000000000e+02 1.450000000000000000e+02 1.711408724077045918e-03 1.705106826029791591e+02
1.460000000000000000e+02 1.460000000000000000e+02 1.711427699774503708e-03 1.702638761442304656e+02
1.480000000000000000e+02 1.480000000000000000e+02 1.697723637335002422e-03 1.701330153055878895e+02
1.500000000000000000e+02 1.500000000000000000e+02 1.687618438154459000e-03 1.697722798722051039e+02
1.520000000000000000e+02 1.520000000000000000e+02 1.684576855041086674e-03 1.696450631598146401e+02
1.530000000000000000e+02 1.530000000000000000e+02 1.677030813880264759e-03 1.694403399861991772e+02
1.550000000000000000e+02 1.550000000000000000e+02 1.675024977885186672e-03 1.693219106262672540e+02
1.570000000000000000e+02 1.570000000000000000e+02 1.667018979787826538e-03 1.690907554254925742e+02
1.590000000000000000e+02 1.590000000000000000e+02 1.659940113313496113e-03 1.689018006981373219e+02
1.610000000000000000e+02 1.610000000000000000e+02 1.658700290136039257e-03 1.687617585389505166e+02
1.630000000000000000e+02 1.630000000000000000e+02 1.658064429648220539e-03 1.686148723497628055e+02
1.640000000000000000e+02 1.640000000000000000e+02 1.668302342295646667e-03 1.689268837488860413e+02
1.660000000000000000e+02 1.660000000000000000e+02 1.726559363305568695e-03 1.697947133161773934e+02
1.680000000000000000e+02 1.680000000000000000e+02 1.951933605596423149e-03 1.728681562269499352e+02
1.700000000000000000e+02 1.700000000000000000e+02 2.502440940588712692e-03 1.784658411285675754e+02
1.720000000000000000e+02 1.720000000000000000e+02 3.096845932304859161e-03 1.837512457146051759e+02
1.740000000000000000e+02 1.740000000000000000e+02 1.930779544636607170e-03 1.706749976120197232e+02
1.760000000000000000e+02 1.760000000000000000e+02 2.107880311086773872e-03 1.738169777443475539e+02
1.780000000000000000e+02 1.780000000000000000e+02 1.813044771552085876e-03 1.693030763095682687e+02
1.800000000000000000e+02 1.800000000000000000e+02 1.948326593264937401e-03 1.718111270579924224e+02
1.820000000000000000e+02 1.820000000000000000e+02 1.770299277268350124e-03 1.693729384322229805e+02
1.850000000000000000e+02 1.850000000000000000e+02 1.724852016195654869e-03 1.687147406024891723e+02
1.870000000000000000e+02 1.870000000000000000e+02 1.727885915897786617e-03 1.686819930279464188e+02
1.890000000000000000e+02 1.890000000000000000e+02 1.711548771709203720e-03 1.679667970684739657e+02
1.910000000000000000e+02 1.910000000000000000e+02 1.692997640930116177e-03 1.680540605961023175e+02
1.930000000000000000e+02 1.930000000000000000e+02 1.656445208936929703e-03 1.674377158444104907e+02
1.960000000000000000e+02 1.960000000000000000e+02 1.637125154957175255e-03 1.670452265663709568e+02
1.980000000000000000e+02 1.980000000000000000e+02 1.640885951928794384e-03 1.667980294589773962e+02
2.000000000000000000e+02 2.000000000000000000e+02 1.613077940419316292e-03 1.664670898138509187e+02
2.020000000000000000e+02 2.020000000000000000e+02 1.620416762307286263e-03 1.665876941470697261e+02
2.050000000000000000e+02 2.050000000000000000e+02 1.599792274646461010e-03 1.661942506654389433e+02
2.070000000000000000e+02 2.070000000000000000e+02 1.587624195963144302e-03 1.659147299351874949e+02
2.100000000000000000e+02 2.100000000000000000e+02 1.583818113431334496e-03 1.656753936362772777e+02
2.120000000000000000e+02 2.120000000000000000e+02 1.569582498632371426e-03 1.653824463058796539e+02
2.140000000000000000e+02 2.140000000000000000e+02 1.568897510878741741e-03 1.651540263452441764e+02
2.170000000000000000e+02 2.170000000000000000e+02 1.563417608849704266e-03 1.649154604625499019e+02
2.190000000000000000e+02 2.190000000000000000e+02 1.558511401526629925e-03 1.648035798138378141e+02
2.220000000000000000e+02 2.220000000000000000e+02 1.559848198667168617e-03 1.645953328233197510e+02
2.250000000000000000e+02 2.250000000000000000e+02 1.584620680660009384e-03 1.643184153047340033e+02
2.270000000000000000e+02 2.270000000000000000e+02 1.656725420616567135e-03 1.645289390218965195e+02
2.300000000000000000e+02 2.300000000000000000e+02 2.208506921306252480e-03 1.684006932153601213e+02
2.330000000000000000e+02 2.330000000000000000e+02 3.828510409221053123e-03 1.797857158912575244e+02
2.350000000000000000e+02 2.350000000000000000e+02 2.725552069023251534e-03 1.732124432674319223e+02
2.380000000000000000e+02 2.380000000000000000e+02 2.344480017200112343e-03 1.716207630757398306e+02
2.410000000000000000e+02 2.410000000000000000e+02 2.139436081051826477e-03 1.699379117822300032e+02
2.430000000000000000e+02 2.430000000000000000e+02 1.763794571161270142e-03 1.671194494953323897e+02
2.460000000000000000e+02 2.460000000000000000e+02 1.768750604242086411e-03 1.671410320860210277e+02
2.490000000000000000e+02 2.490000000000000000e+02 1.748823910020291805e-03 1.667419920693840538e+02
2.520000000000000000e+02 2.520000000000000000e+02 1.676696818321943283e-03 1.651653591686586537e+02
2.550000000000000000e+02 2.550000000000000000e+02 1.642324728891253471e-03 1.643473008620305222e+02
2.580000000000000000e+02 2.580000000000000000e+02 1.598437200300395489e-03 1.643565686956250715e+02
2.610000000000000000e+02 2.610000000000000000e+02 1.574666588567197323e-03 1.639938891739338942e+02
2.640000000000000000e+02 2.640000000000000000e+02 1.551009831018745899e-03 1.634217203120325621e+02
2.670000000000000000e+02 2.670000000000000000e+02 1.526420703157782555e-03 1.629752649928138624e+02
2.700000000000000000e+02 2.700000000000000000e+02 1.523996354080736637e-03 1.628488187998346746e+02
2.730000000000000000e+02 2.730000000000000000e+02 1.509004039689898491e-03 1.624398520685818141e+02
2.760000000000000000e+02 2.760000000000000000e+02 1.507086912170052528e-03 1.621219442726727209e+02
2.800000000000000000e+02 2.800000000000000000e+02 1.505989697761833668e-03 1.621076055364501656e+02
2.830000000000000000e+02 2.830000000000000000e+02 1.550461282022297382e-03 1.628487175295106226e+02
2.860000000000000000e+02 2.860000000000000000e+02 1.779700862243771553e-03 1.659423596770475342e+02
2.900000000000000000e+02 2.900000000000000000e+02 1.628968166187405586e-03 1.626439949625580255e+02
2.930000000000000000e+02 2.930000000000000000e+02 1.619544695131480694e-03 1.630807634730618076e+02
2.960000000000000000e+02 2.960000000000000000e+02 1.546989427879452705e-03 1.616442177597573675e+02
3.000000000000000000e+02 3.000000000000000000e+02 1.538126030936837196e-03 1.611980555358062475e+02
3.030000000000000000e+02 3.030000000000000000e+02 1.583053497597575188e-03 1.616667716919898226e+02
3.070000000000000000e+02 3.070000000000000000e+02 2.751311985775828362e-03 1.733450411437023035e+02
3.100000000000000000e+02 3.100000000000000000e+02 5.583527497947216034e-03 1.937738583962331518e+02
3.140000000000000000e+02 3.140000000000000000e+02 3.124901792034506798e-03 1.732630354242437249e+02
3.180000000000000000e+02 3.180000000000000000e+02 2.061094157397747040e-03 1.664280021592917365e+02
3.210000000000000000e+02 3.210000000000000000e+02 1.884513301774859428e-03 1.650170252157323887e+02
3.250000000000000000e+02 3.250000000000000000e+02 1.814511604607105255e-03 1.641745577828746434e+02
3.290000000000000000e+02 3.290000000000000000e+02 1.679035834968090057e-03 1.636630061734576600e+02
3.330000000000000000e+02 3.330000000000000000e+02 1.589786377735435963e-03 1.618821938913134773e+02
3.360000000000000000e+02 3.360000000000000000e+02 1.543250749818980694e-03 1.611877137901795436e+02
3.400000000000000000e+02 3.400000000000000000e+02 1.546691637486219406e-03 1.614103255223029123e+02
3.440000000000000000e+02 3.440000000000000000e+02 1.495890435762703419e-03 1.604333066253070967e+02
3.480000000000000000e+02 3.480000000000000000e+02 1.489458605647087097e-03 1.598850425281447940e+02
3.520000000000000000e+02 3.520000000000000000e+02 1.491224626079201698e-03 1.594156007633698948e+02
3.560000000000000000e+02 3.560000000000000000e+02 1.486553344875574112e-03 1.590350048923730526e+02
3.610000000000000000e+02 3.610000000000000000e+02 1.452208496630191803e-03 1.586938367729985657e+02
3.650000000000000000e+02 3.650000000000000000e+02 1.439080340787768364e-03 1.584980628337200415e+02
3.690000000000000000e+02 3.690000000000000000e+02 1.439100480638444424e-03 1.580066265494134257e+02
3.730000000000000000e+02 3.730000000000000000e+02 1.427104230970144272e-03 1.578708710277342107e+02
3.780000000000000000e+02 3.780000000000000000e+02 1.433446421287953854e-03 1.574931593833795489e+02
3.820000000000000000e+02 3.820000000000000000e+02 1.503523439168930054e-03 1.573641683135313372e+02
3.860000000000000000e+02 3.860000000000000000e+02 2.144364407286047935e-03 1.618172853424676703e+02
3.910000000000000000e+02 3.910000000000000000e+02 2.479451475664973259e-03 1.652021294495472716e+02
3.950000000000000000e+02 3.950000000000000000e+02 2.083262195810675621e-03 1.611823580607861288e+02
4.000000000000000000e+02 4.000000000000000000e+02 1.625400269404053688e-03 1.584349974468495930e+02
4.050000000000000000e+02 4.050000000000000000e+02 1.494045136496424675e-03 1.577494180004771920e+02
4.090000000000000000e+02 4.090000000000000000e+02 1.469616079702973366e-03 1.576017621260448038e+02
4.140000000000000000e+02 4.140000000000000000e+02 1.483449479565024376e-03 1.572314273351072700e+02
4.190000000000000000e+02 4.190000000000000000e+02 1.445038593374192715e-03 1.564874012055603885e+02
4.240000000000000000e+02 4.240000000000000000e+02 1.409062882885336876e-03 1.559957428008642637e+02
4.290000000000000000e+02 4.290000000000000000e+02 1.395013765431940556e-03 1.555902454310319172e+02
4.340000000000000000e+02 4.340000000000000000e+02 1.386802759952843189e-03 1.553637176050644086e+02
4.390000000000000000e+02 4.390000000000000000e+02 1.396361039951443672e-03 1.552084209628192752e+02
4.440000000000000000e+02 4.440000000000000000e+02 2.144327852874994278e-03 1.675166097046164566e+02
4.490000000000000000e+02 4.490000000000000000e+02 2.024924848228693008e-03 1.640577096493474301e+02
4.540000000000000000e+02 4.540000000000000000e+02 1.657013082876801491e-03 1.584468180555954291e+02
4.590000000000000000e+02 4.590000000000000000e+02 1.609947183169424534e-03 1.569685462044257633e+02
4.650000000000000000e+02 4.650000000000000000e+02 1.486212713643908501e-03 1.549426090657490249e+02
4.700000000000000000e+02 4.700000000000000000e+02 1.437828061170876026e-03 1.550371222354736176e+02
4.760000000000000000e+02 4.760000000000000000e+02 1.412280136719346046e-03 1.544057867862607054e+02
4.810000000000000000e+02 4.810000000000000000e+02 1.398894004523754120e-03 1.540351352350282355e+02
4.870000000000000000e+02 4.870000000000000000e+02 1.426361734047532082e-03 1.547699876792261193e+02
4.920000000000000000e+02 4.920000000000000000e+02 1.553996815346181393e-03 1.551512086023827237e+02
4.980000000000000000e+02 4.980000000000000000e+02 1.924687530845403671e-03 1.553582001811188036e+02
5.040000000000000000e+02 5.040000000000000000e+02 1.554082497023046017e-03 1.543416630030164072e+02
5.100000000000000000e+02 5.100000000000000000e+02 1.478530000895261765e-03 1.538016942525420063e+02
5.160000000000000000e+02 5.160000000000000000e+02 1.412982004694640636e-03 1.523915026045642094e+02
5.220000000000000000e+02 5.220000000000000000e+02 1.435378217138350010e-03 1.524935253263192863e+02
5.280000000000000000e+02 5.280000000000000000e+02 1.765240915119647980e-03 1.539542079529006173e+02
5.340000000000000000e+02 5.340000000000000000e+02 1.764280721545219421e-03 1.556833218524420772e+02
5.400000000000000000e+02 5.400000000000000000e+02 1.495405449531972408e-03 1.529649411799621532e+02
5.460000000000000000e+02 5.460000000000000000e+02 1.445547910407185555e-03 1.513076295454027900e+02
5.530000000000000000e+02 5.530000000000000000e+02 1.375012798234820366e-03 1.508711374171802504e+02
5.590000000000000000e+02 5.590000000000000000e+02 1.395878032781183720e-03 1.514807304192812296e+02
5.650000000000000000e+02 5.650000000000000000e+02 2.111624926328659058e-03 1.610288763493871897e+02
5.720000000000000000e+02 5.720000000000000000e+02 1.842370489612221718e-03 1.509204299408004601e+02
5.790000000000000000e+02 5.790000000000000000e+02 1.921413000673055649e-03 1.539051914638593814e+02
5.850000000000000000e+02 5.850000000000000000e+02 1.443605753593146801e-03 1.507657321902567844e+02
5.920000000000000000e+02 5.920000000000000000e+02 1.415592501871287823e-03 1.504809565164653122e+02
5.990000000000000000e+02 5.990000000000000000e+02 1.382105750963091850e-03 1.492929274024144206e+02
6.060000000000000000e+02 6.060000000000000000e+02 1.344131305813789368e-03 1.490638599188676210e+02
6.130000000000000000e+02 6.130000000000000000e+02 1.590817468240857124e-03 1.546077197927665736e+02
6.200000000000000000e+02 6.200000000000000000e+02 2.339788246899843216e-03 1.533019751285683583e+02
6.270000000000000000e+02 6.270000000000000000e+02 1.693620812147855759e-03 1.503279307164968088e+02
6.350000000000000000e+02 6.350000000000000000e+02 1.464464585296809673e-03 1.499163689530987540e+02
6.420000000000000000e+02 6.420000000000000000e+02 1.380051719024777412e-03 1.486899634459167316e+02
6.490000000000000000e+02 6.490000000000000000e+02 1.351384096778929234e-03 1.473529096114270942e+02
6.570000000000000000e+02 6.570000000000000000e+02 2.102621830999851227e-03 1.556110074936346450e+02
6.640000000000000000e+02 6.640000000000000000e+02 1.815838855691254139e-03 1.529469798498106172e+02
6.720000000000000000e+02 6.720000000000000000e+02 1.431045588105916977e-03 1.479998401222135556e+02
6.800000000000000000e+02 6.800000000000000000e+02 1.380202127620577812e-03 1.468740242480037068e+02
6.880000000000000000e+02 6.880000000000000000e+02 1.479278085753321648e-03 1.480226262913162998e+02
6.960000000000000000e+02 6.960000000000000000e+02 1.325952005572617054e-03 1.464100915787220458e+02
7.040000000000000000e+02 7.040000000000000000e+02 1.319018076173961163e-03 1.453923576743666501e+02
7.120000000000000000e+02 7.120000000000000000e+02 2.040666528046131134e-03 1.548044803928860631e+02
7.200000000000000000e+02 7.200000000000000000e+02 1.982228131964802742e-03 1.520595643407970670e+02
7.290000000000000000e+02 7.290000000000000000e+02 1.512878574430942535e-03 1.471533481176638247e+02
7.370000000000000000e+02 7.370000000000000000e+02 1.383131719194352627e-03 1.450230570440030249e+02
7.460000000000000000e+02 7.460000000000000000e+02 1.348369172774255276e-03 1.443017469399582922e+02
7.540000000000000000e+02 7.540000000000000000e+02 1.658653607591986656e-03 1.473799722866292541e+02
7.630000000000000000e+02 7.630000000000000000e+02 1.376327127218246460e-03 1.458380101459505624e+02
7.720000000000000000e+02 7.720000000000000000e+02 1.337414025329053402e-03 1.439507518089990015e+02
7.810000000000000000e+02 7.810000000000000000e+02 1.347414101473987103e-03 1.446720406567699797e+02
7.900000000000000000e+02 7.900000000000000000e+02 1.900586532428860664e-03 1.462526901283500536e+02
7.990000000000000000e+02 7.990000000000000000e+02 1.592024927958846092e-03 1.459953789186984636e+02
8.080000000000000000e+02 8.080000000000000000e+02 1.439378480426967144e-03 1.438932817959414194e+02
8.180000000000000000e+02 8.180000000000000000e+02 1.304043224081397057e-03 1.427551956028787572e+02
8.270000000000000000e+02 8.270000000000000000e+02 1.307965023443102837e-03 1.420887233120658664e+02
8.370000000000000000e+02 8.370000000000000000e+02 1.354632899165153503e-03 1.429916773586876957e+02
8.470000000000000000e+02 8.470000000000000000e+02 1.344103016890585423e-03 1.426741661369217979e+02
8.560000000000000000e+02 8.560000000000000000e+02 1.497722114436328411e-03 1.443367781729902504e+02
8.660000000000000000e+02 8.660000000000000000e+02 1.379030058160424232e-03 1.414931991621145642e+02
8.760000000000000000e+02 8.760000000000000000e+02 1.888915896415710449e-03 1.458182806566245517e+02
8.870000000000000000e+02 8.870000000000000000e+02 1.387019525282084942e-03 1.418155728439396910e+02
8.970000000000000000e+02 8.970000000000000000e+02 1.302495598793029785e-03 1.414259768157660631e+02
9.070000000000000000e+02 9.070000000000000000e+02 1.275774906389415264e-03 1.403254817160006382e+02
9.180000000000000000e+02 9.180000000000000000e+02 1.483564847148954868e-03 1.410492183803973489e+02
9.280000000000000000e+02 9.280000000000000000e+02 1.609195955097675323e-03 1.435363274151326891e+02
9.390000000000000000e+02 9.390000000000000000e+02 1.364551950246095657e-03 1.405763059383442908e+02
9.500000000000000000e+02 9.500000000000000000e+02 1.324165961705148220e-03 1.390154483920272526e+02
9.610000000000000000e+02 9.610000000000000000e+02 1.428423915058374405e-03 1.402268145940552131e+02
9.720000000000000000e+02 9.720000000000000000e+02 1.545016537420451641e-03 1.405525337084383750e+02
9.830000000000000000e+02 9.830000000000000000e+02 1.513312570750713348e-03 1.403067126585626170e+02
9.950000000000000000e+02 9.950000000000000000e+02 1.324265496805310249e-03 1.393488217249445995e+02
1.006000000000000000e+03 1.006000000000000000e+03 1.424012007191777229e-03 1.399267366838233499e+02
1.018000000000000000e+03 1.018000000000000000e+03 1.359098008833825588e-03 1.387431172815957154e+02
1.030000000000000000e+03 1.030000000000000000e+03 1.790483947843313217e-03 1.415468465135512020e+02
1.042000000000000000e+03 1.042000000000000000e+03 1.388628617860376835e-03 1.389767968233631450e+02
1.054000000000000000e+03 1.054000000000000000e+03 1.257605501450598240e-03 1.375851144692941546e+02
1.066000000000000000e+03 1.066000000000000000e+03 1.502168481238186359e-03 1.381483739533465496e+02
1.079000000000000000e+03 1.079000000000000000e+03 1.365753123536705971e-03 1.388582462856148538e+02
1.091000000000000000e+03 1.091000000000000000e+03 1.270881621167063713e-03 1.373973589315343418e+02
1.104000000000000000e+03 1.104000000000000000e+03 1.290184096433222294e-03 1.371963192199798982e+02
1.116000000000000000e+03 1.116000000000000000e+03 1.586582628078758717e-03 1.409758133831971634e+02
1.129000000000000000e+03 1.129000000000000000e+03 1.302254386246204376e-03 1.367292620388629700e+02
1.143000000000000000e+03 1.143000000000000000e+03 1.231600530445575714e-03 1.364174316779143794e+02
1.156000000000000000e+03 1.156000000000000000e+03 1.359485322609543800e-03 1.374653888514502853e+02
1.169000000000000000e+03 1.169000000000000000e+03 1.557527575641870499e-03 1.368722795012112101e+02
1.183000000000000000e+03 1.183000000000000000e+03 1.291002379730343819e-03 1.359025278567143857e+02
1.196000000000000000e+03 1.196000000000000000e+03 1.536476891487836838e-03 1.381985799580511980e+02
1.210000000000000000e+03 1.210000000000000000e+03 1.253796159289777279e-03 1.364633935259561497e+02
1.224000000000000000e+03 1.224000000000000000e+03 1.287519466131925583e-03 1.371228764460128673e+02
1.239000000000000000e+03 1.239000000000000000e+03 1.576702925376594067e-03 1.386044917232727869e+02
1.253000000000000000e+03 1.253000000000000000e+03 1.307629863731563091e-03 1.356118285233559391e+02
1.267000000000000000e+03 1.267000000000000000e+03 1.245667925104498863e-03 1.357056317475842206e+02
1.282000000000000000e+03 1.282000000000000000e+03 1.590651459991931915e-03 1.370879390310310271e+02
1.297000000000000000e+03 1.297000000000000000e+03 1.280151074752211571e-03 1.352976999157842215e+02
1.312000000000000000e+03 1.312000000000000000e+03 1.352620078250765800e-03 1.372775421461522853e+02
1.327000000000000000e+03 1.327000000000000000e+03 1.353666302748024464e-03 1.350607784463401799e+02
1.343000000000000000e+03 1.343000000000000000e+03 1.274535781703889370e-03 1.349181780962094876e+02
1.358000000000000000e+03 1.358000000000000000e+03 1.380453002639114857e-03 1.361006559463223482e+02
1.374000000000000000e+03 1.374000000000000000e+03 1.319101545959711075e-03 1.351683291772516498e+02
1.390000000000000000e+03 1.390000000000000000e+03 1.390121295116841793e-03 1.351212351124015925e+02
1.406000000000000000e+03 1.406000000000000000e+03 1.288374420255422592e-03 1.334589443880929593e+02
1.422000000000000000e+03 1.422000000000000000e+03 1.491461065597832203e-03 1.358438506950822955e+02
1.439000000000000000e+03 1.439000000000000000e+03 1.214584102854132652e-03 1.338324282466111583e+02
1.455000000000000000e+03 1.455000000000000000e+03 1.403996022418141365e-03 1.366918547793496543e+02
1.472000000000000000e+03 1.472000000000000000e+03 1.231729635037481785e-03 1.333768149402932579e+02
1.489000000000000000e+03 1.489000000000000000e+03 1.772409421391785145e-03 1.398219925886689339e+02
1.507000000000000000e+03 1.507000000000000000e+03 1.268181717023253441e-03 1.335490018557597693e+02
1.524000000000000000e+03 1.524000000000000000e+03 1.196986995637416840e-03 1.334699940962129858e+02
1.542000000000000000e+03 1.542000000000000000e+03 1.312263193540275097e-03 1.335060630592455766e+02
1.560000000000000000e+03 1.560000000000000000e+03 1.387267955578863621e-03 1.337811688739240310e+02
1.578000000000000000e+03 1.578000000000000000e+03 1.341892173513770103e-03 1.345171428048221571e+02
1.596000000000000000e+03 1.596000000000000000e+03 1.188562368042767048e-03 1.328876170392185827e+02
1.615000000000000000e+03 1.615000000000000000e+03 1.328527345322072506e-03 1.333927719495192434e+02
1.633000000000000000e+03 1.633000000000000000e+03 1.222328515723347664e-03 1.317920277444199542e+02
1.652000000000000000e+03 1.652000000000000000e+03 1.248490763828158379e-03 1.323659500698529712e+02
1.671000000000000000e+03 1.671000000000000000e+03 1.378493616357445717e-03 1.337886980978685472e+02
1.691000000000000000e+03 1.691000000000000000e+03 1.250966102816164494e-03 1.324893622032352880e+02
1.710000000000000000e+03 1.710000000000000000e+03 1.628825091756880283e-03 1.363843370913414788e+02
1.730000000000000000e+03 1.730000000000000000e+03 1.207342837005853653e-03 1.313677309383058684e+02
1.750000000000000000e+03 1.750000000000000000e+03 2.048870082944631577e-03 1.403934114824992889e+02
1.771000000000000000e+03 1.771000000000000000e+03 1.197318197228014469e-03 1.316689572783297706e+02
1.791000000000000000e+03 1.791000000000000000e+03 1.428816118277609348e-03 1.325901217720520435e+02
1.812000000000000000e+03 1.812000000000000000e+03 1.284615718759596348e-03 1.327997927695374472e+02
1.833000000000000000e+03 1.833000000000000000e+03 1.249920227564871311e-03 1.326881802002707786e+02
1.854000000000000000e+03 1.854000000000000000e+03 1.204511034302413464e-03 1.303753004323834830e+02
1.876000000000000000e+03 1.876000000000000000e+03 1.440047170035541058e-03 1.323432921382369898e+02
1.897000000000000000e+03 1.897000000000000000e+03 1.153078861534595490e-03 1.303343297603751125e+02
1.919000000000000000e+03 1.919000000000000000e+03 1.178022241219878197e-03 1.308573108333004598e+02
1.942000000000000000e+03 1.942000000000000000e+03 1.779674435965716839e-03 1.369546550513487659e+02
1.964000000000000000e+03 1.964000000000000000e+03 1.166757778264582157e-03 1.302187059385710484e+02
1.987000000000000000e+03 1.987000000000000000e+03 1.233712187968194485e-03 1.305741546199101037e+02
2.010000000000000000e+03 2.010000000000000000e+03 1.714165206067264080e-03 1.417541825413135825e+02
2.033000000000000000e+03 2.033000000000000000e+03 1.141064683906733990e-03 1.301361497962608098e+02
2.057000000000000000e+03 2.057000000000000000e+03 1.451173564419150352e-03 1.328757243650143209e+02
2.081000000000000000e+03 2.081000000000000000e+03 1.123614492826163769e-03 1.290025916096522849e+02
2.105000000000000000e+03 2.105000000000000000e+03 1.334344618953764439e-03 1.302485256359488517e+02
2.129000000000000000e+03 2.129000000000000000e+03 1.123897382058203220e-03 1.286471946437360145e+02
2.154000000000000000e+03 2.154000000000000000e+03 1.173273310996592045e-03 1.293720722150385427e+02
2.179000000000000000e+03 2.179000000000000000e+03 1.189728616736829281e-03 1.288310196720870522e+02
2.204000000000000000e+03 2.204000000000000000e+03 1.186470733955502510e-03 1.290759294106224502e+02
2.230000000000000000e+03 2.230000000000000000e+03 1.265210099518299103e-03 1.310608907182198948e+02
2.256000000000000000e+03 2.256000000000000000e+03 1.212457194924354553e-03 1.292549425396244942e+02
2.282000000000000000e+03 2.282000000000000000e+03 1.546579180285334587e-03 1.337441684502728094e+02
2.308000000000000000e+03 2.308000000000000000e+03 1.127387862652540207e-03 1.281239736105518432e+02
2.335000000000000000e+03 2.335000000000000000e+03 1.616374589502811432e-03 1.300831010224320607e+02
2.362000000000000000e+03 2.362000000000000000e+03 1.182351377792656422e-03 1.289939362755152388e+02
2.389000000000000000e+03 2.389000000000000000e+03 1.171629759483039379e-03 1.290420904406763327e+02
2.417000000000000000e+03 2.417000000000000000e+03 1.155515201389789581e-03 1.274703141212718833e+02
2.445000000000000000e+03 2.445000000000000000e+03 1.247709500603377819e-03 1.281124508296143176e+02
2.473000000000000000e+03 2.473000000000000000e+03 1.235543633811175823e-03 1.265707402382711706e+02
2.502000000000000000e+03 2.502000000000000000e+03 1.225637621246278286e-03 1.283152369579437391e+02
2.531000000000000000e+03 2.531000000000000000e+03 1.164197805337607861e-03 1.268831948262577356e+02
2.560000000000000000e+03 2.560000000000000000e+03 1.142272492870688438e-03 1.271737241874906346e+02
2.590000000000000000e+03 2.590000000000000000e+03 1.669604796916246414e-03 1.317251286014239895e+02
2.620000000000000000e+03 2.620000000000000000e+03 1.063473406247794628e-03 1.259361254365380915e+02
2.651000000000000000e+03 2.651000000000000000e+03 1.225609332323074341e-03 1.280154807692806287e+02
2.681000000000000000e+03 2.681000000000000000e+03 1.104169990867376328e-03 1.262725901882845818e+02
2.712000000000000000e+03 2.712000000000000000e+03 1.110125565901398659e-03 1.261635578205456909e+02
2.744000000000000000e+03 2.744000000000000000e+03 1.338378409855067730e-03 1.291147270942109060e+02
2.776000000000000000e+03 2.776000000000000000e+03 1.086651231162250042e-03 1.254303250273627839e+02
2.808000000000000000e+03 2.808000000000000000e+03 1.119292690418660641e-03 1.250626779415490262e+02
2.840000000000000000e+03 2.840000000000000000e+03 1.540949335321784019e-03 1.319976179559023706e+02
2.873000000000000000e+03 2.873000000000000000e+03 1.060671173036098480e-03 1.254674842090009292e+02
2.907000000000000000e+03 2.907000000000000000e+03 1.078080036677420139e-03 1.253046844971651979e+02
2.940000000000000000e+03 2.940000000000000000e+03 1.160535495728254318e-03 1.255859259703868958e+02
2.974000000000000000e+03 2.974000000000000000e+03 1.163401990197598934e-03 1.268295113886456704e+02
3.009000000000000000e+03 3.009000000000000000e+03 1.127872848883271217e-03 1.261796817851048189e+02
3.044000000000000000e+03 3.044000000000000000e+03 1.290632295422255993e-03 1.269262487140782127e+02
3.079000000000000000e+03 3.079000000000000000e+03 1.420824206434190273e-03 1.315333315436709256e+02
3.115000000000000000e+03 3.115000000000000000e+03 1.037346199154853821e-02 2.553731718525498309e+02
3.151000000000000000e+03 3.151000000000000000e+03 1.951626851223409176e-03 1.636910662914936836e+02
3.187000000000000000e+03 3.187000000000000000e+03 1.588006736710667610e-03 1.547860829505856941e+02
3.224000000000000000e+03 3.224000000000000000e+03 1.471806433983147144e-03 1.495964979792023826e+02
3.262000000000000000e+03 3.262000000000000000e+03 1.408429932780563831e-03 1.460387538792269311e+02
3.300000000000000000e+03 3.300000000000000000e+03 1.373172388412058353e-03 1.442867260366557502e+02
3.338000000000000000e+03 3.338000000000000000e+03 1.334771397523581982e-03 1.422712435408590750e+02
3.376000000000000000e+03 3.376000000000000000e+03 1.313602086156606674e-03 1.411897977917380160e+02
3.416000000000000000e+03 3.416000000000000000e+03 1.291887369006872177e-03 1.399129374998528021e+02
3.455000000000000000e+03 3.455000000000000000e+03 1.280713826417922974e-03 1.391805053370602536e+02
3.495000000000000000e+03 3.495000000000000000e+03 1.280537922866642475e-03 1.389861413392353597e+02
3.536000000000000000e+03 3.536000000000000000e+03 1.289933221414685249e-03 1.384678581901548000e+02
3.577000000000000000e+03 3.577000000000000000e+03 1.251484733074903488e-03 1.372524648425428495e+02
3.618000000000000000e+03 3.618000000000000000e+03 1.254977774806320667e-03 1.366829172506521104e+02
3.660000000000000000e+03 3.660000000000000000e+03 1.329993945546448231e-03 1.388698546323549579e+02
3.703000000000000000e+03 3.703000000000000000e+03 1.216809614561498165e-03 1.355875300450607597e+02
3.746000000000000000e+03 3.746000000000000000e+03 1.200654427520930767e-03 1.347277001519665305e+02
3.789000000000000000e+03 3.789000000000000000e+03 1.226042979396879673e-03 1.348875937988590579e+02
3.833000000000000000e+03 3.833000000000000000e+03 1.192968105897307396e-03 1.341676937698823338e+02
3.877000000000000000e+03 3.877000000000000000e+03 1.231405418366193771e-03 1.346080583779060476e+02
3.922000000000000000e+03 3.922000000000000000e+03 1.537890871986746788e-03 1.393338391135991117e+02
3.968000000000000000e+03 3.968000000000000000e+03 1.170782023109495640e-03 1.326439234173121235e+02
4.014000000000000000e+03 4.014000000000000000e+03 1.161778112873435020e-03 1.322869392305308907e+02
4.060000000000000000e+03 4.060000000000000000e+03 1.162932254374027252e-03 1.323599915293405616e+02
4.107000000000000000e+03 4.107000000000000000e+03 1.171608222648501396e-03 1.321921780117067158e+02
4.155000000000000000e+03 4.155000000000000000e+03 1.420484390109777451e-03 1.373541166755371421e+02
4.203000000000000000e+03 4.203000000000000000e+03 1.324943499639630318e-03 1.359744649677120947e+02
4.252000000000000000e+03 4.252000000000000000e+03 1.168816233985126019e-03 1.309391482552358923e+02
4.301000000000000000e+03 4.301000000000000000e+03 1.374089042656123638e-03 1.332601029697189574e+02
4.351000000000000000e+03 4.351000000000000000e+03 1.242785016074776649e-03 1.310101876581183262e+02
4.401000000000000000e+03 4.401000000000000000e+03 1.218274584971368313e-03 1.322494693967774424e+02
4.452000000000000000e+03 4.452000000000000000e+03 1.214681891724467278e-03 1.311128269284935186e+02
4.504000000000000000e+03 4.504000000000000000e+03 1.155166071839630604e-03 1.297092035175076603e+02
4.556000000000000000e+03 4.556000000000000000e+03 1.127305906265974045e-03 1.293232555069492662e+02
4.609000000000000000e+03 4.609000000000000000e+03 1.155618345364928246e-03 1.295624532588136333e+02
4.663000000000000000e+03 4.663000000000000000e+03 1.116353902034461498e-03 1.285853844853153305e+02
4.717000000000000000e+03 4.717000000000000000e+03 1.377766486257314682e-03 1.307231941519643783e+02
4.771000000000000000e+03 4.771000000000000000e+03 1.252244343049824238e-03 1.298081495026766561e+02
4.827000000000000000e+03 4.827000000000000000e+03 1.126812188886106014e-03 1.282830389877998982e+02
4.882000000000000000e+03 4.882000000000000000e+03 1.317544723860919476e-03 1.313478502873622631e+02
4.939000000000000000e+03 4.939000000000000000e+03 1.120523200370371342e-03 1.274396976179081804e+02
4.996000000000000000e+03 4.996000000000000000e+03 1.173172029666602612e-03 1.279579670592447087e+02
5.054000000000000000e+03 5.054000000000000000e+03 1.101673231460154057e-03 1.268010312970272935e+02
5.113000000000000000e+03 5.113000000000000000e+03 1.265817671082913876e-03 1.276550964923742839e+02
5.172000000000000000e+03 5.172000000000000000e+03 1.108855591155588627e-03 1.268532049576706981e+02
5.232000000000000000e+03 5.232000000000000000e+03 1.091659185476601124e-03 1.264612569274948299e+02
5.293000000000000000e+03 5.293000000000000000e+03 1.154861529357731342e-03 1.267401543623782203e+02
5.354000000000000000e+03 5.354000000000000000e+03 1.162072760052978992e-03 1.266474448783381774e+02
5.416000000000000000e+03 5.416000000000000000e+03 1.258050557225942612e-03 1.271911275208157548e+02
5.479000000000000000e+03 5.479000000000000000e+03 1.286880113184452057e-03 1.268143416533681318e+02
5.542000000000000000e+03 5.542000000000000000e+03 1.219908008351922035e-03 1.284341448362233393e+02
5.607000000000000000e+03 5.607000000000000000e+03 1.078941277228295803e-03 1.252422167010522003e+02
5.672000000000000000e+03 5.672000000000000000e+03 1.078387373127043247e-03 1.248482616445517124e+02
5.737000000000000000e+03 5.737000000000000000e+03 1.272401539608836174e-03 1.278086269321982087e+02
5.804000000000000000e+03 5.804000000000000000e+03 1.118377083912491798e-03 1.260185835939701917e+02
5.871000000000000000e+03 5.871000000000000000e+03 1.137164887040853500e-03 1.238747723314438502e+02
5.939000000000000000e+03 5.939000000000000000e+03 5.575600080192089081e-03 2.086830147960555166e+02
6.008000000000000000e+03 6.008000000000000000e+03 1.678351778537034988e-03 1.571078364738222604e+02
6.078000000000000000e+03 6.078000000000000000e+03 1.546128303743898869e-03 1.502123109558657461e+02
6.148000000000000000e+03 6.148000000000000000e+03 1.355492277070879936e-03 1.421578830174933046e+02
6.220000000000000000e+03 6.220000000000000000e+03 1.387622789479792118e-03 1.413654211020309219e+02
6.292000000000000000e+03 6.292000000000000000e+03 1.348320627585053444e-03 1.388891225967320509e+02
6.365000000000000000e+03 6.365000000000000000e+03 1.273331581614911556e-03 1.358087448674783957e+02
6.438000000000000000e+03 6.438000000000000000e+03 1.230337191373109818e-03 1.346712302735514868e+02
6.513000000000000000e+03 6.513000000000000000e+03 1.271039131097495556e-03 1.349528057648100798e+02
6.588000000000000000e+03 6.588000000000000000e+03 1.235559349879622459e-03 1.331399640053560631e+02
6.665000000000000000e+03 6.665000000000000000e+03 1.388411852531135082e-03 1.342527491564741808e+02
6.742000000000000000e+03 6.742000000000000000e+03 1.190541195683181286e-03 1.310817365729722610e+02
6.820000000000000000e+03 6.820000000000000000e+03 1.272250781767070293e-03 1.323326855556419446e+02
6.899000000000000000e+03 6.899000000000000000e+03 1.188267953693866730e-03 1.306508084029561587e+02
6.979000000000000000e+03 6.979000000000000000e+03 1.174988225102424622e-03 1.295986246496321144e+02
7.060000000000000000e+03 7.060000000000000000e+03 1.134942285716533661e-03 1.287453257530037831e+02
7.142000000000000000e+03 7.142000000000000000e+03 1.180399791337549686e-03 1.283106729003639543e+02
7.225000000000000000e+03 7.225000000000000000e+03 1.109851291403174400e-03 1.273681132668017426e+02
7.309000000000000000e+03 7.309000000000000000e+03 1.290164655074477196e-03 1.285363293383487644e+02
7.393000000000000000e+03 7.393000000000000000e+03 1.197082572616636753e-03 1.277175966007822296e+02
7.479000000000000000e+03 7.479000000000000000e+03 1.175079378299415112e-03 1.265535803556085455e+02
7.566000000000000000e+03 7.566000000000000000e+03 1.262307516299188137e-03 1.276044662867459039e+02
7.653000000000000000e+03 7.653000000000000000e+03 1.082711620256304741e-03 1.255462821312401047e+02
7.742000000000000000e+03 7.742000000000000000e+03 1.124527654610574245e-03 1.253509085529022400e+02
7.832000000000000000e+03 7.832000000000000000e+03 1.068560173735022545e-03 1.242614556886565254e+02
7.923000000000000000e+03 7.923000000000000000e+03 1.149189658463001251e-03 1.259221629331579635e+02
8.014000000000000000e+03 8.014000000000000000e+03 1.114516868256032467e-03 1.243497409706295826e+02
8.107000000000000000e+03 8.107000000000000000e+03 1.077001215890049934e-03 1.237758026367219486e+02
8.201000000000000000e+03 8.201000000000000000e+03 1.164993038401007652e-03 1.251414776614278139e+02
8.296000000000000000e+03 8.296000000000000000e+03 1.086923060938715935e-03 1.234003255604124689e+02
8.393000000000000000e+03 8.393000000000000000e+03 1.063208561390638351e-03 1.225207231057002843e+02
8.490000000000000000e+03 8.490000000000000000e+03 1.076149754226207733e-03 1.224269558160016373e+02
8.588000000000000000e+03 8.588000000000000000e+03 1.071311184205114841e-03 1.219476835588841368e+02
8.688000000000000000e+03 8.688000000000000000e+03 1.070760656148195267e-03 1.217347803678195106e+02
8.789000000000000000e+03 8.789000000000000000e+03 1.072806306183338165e-03 1.225961225125478080e+02
8.890000000000000000e+03 8.890000000000000000e+03 1.020974130369722843e-03 1.204968704117691658e+02
8.993000000000000000e+03 8.993000000000000000e+03 1.168454531580209732e-03 1.243053214631453756e+02
9.098000000000000000e+03 9.098000000000000000e+03 1.070715952664613724e-03 1.205491915680153738e+02
9.203000000000000000e+03 9.203000000000000000e+03 1.077023334801197052e-03 1.197904606863752832e+02
9.310000000000000000e+03 9.310000000000000000e+03 9.925924241542816162e-04 1.194560076457665900e+02
9.418000000000000000e+03 9.418000000000000000e+03 9.874363895505666733e-04 1.190304701318017209e+02
9.527000000000000000e+03 9.527000000000000000e+03 9.972025873139500618e-04 1.190663693383727519e+02
9.637000000000000000e+03 9.637000000000000000e+03 9.681148221716284752e-04 1.184681111973830809e+02
9.749000000000000000e+03 9.749000000000000000e+03 1.012144726701080799e-03 1.186524070290507353e+02
9.862000000000000000e+03 9.862000000000000000e+03 9.655568865127861500e-04 1.177792850022865139e+02
9.976000000000000000e+03 9.976000000000000000e+03 1.007887534797191620e-03 1.188977543890878934e+02
1.009200000000000000e+04 1.009200000000000000e+04 1.063410192728042603e-03 1.195211185748363221e+02
1.020900000000000000e+04 1.020900000000000000e+04 1.012175576761364937e-03 1.183276999210101650e+02
1.032700000000000000e+04 1.032700000000000000e+04 1.063029165379703045e-03 1.215911972305298292e+02
1.044700000000000000e+04 1.044700000000000000e+04 1.016228110529482365e-03 1.199824620314179526e+02
1.056800000000000000e+04 1.056800000000000000e+04 9.773840429261326790e-04 1.182554351589278099e+02
1.069100000000000000e+04 1.069100000000000000e+04 9.161530178971588612e-04 1.164224003389927589e+02
1.081500000000000000e+04 1.081500000000000000e+04 9.683470707386732101e-04 1.169359189990342571e+02
1.094000000000000000e+04 1.094000000000000000e+04 9.233918390236794949e-04 1.160743469926241573e+02
1.106700000000000000e+04 1.106700000000000000e+04 9.885434992611408234e-04 1.176588948013281168e+02
1.119500000000000000e+04 1.119500000000000000e+04 9.235473116859793663e-04 1.154247532103338614e+02
1.132500000000000000e+04 1.132500000000000000e+04 9.074380504898726940e-04 1.154922282412263570e+02
1.145600000000000000e+04 1.145600000000000000e+04 8.967870962806046009e-04 1.148246896231961500e+02
1.158900000000000000e+04 1.158900000000000000e+04 8.954686927609145641e-04 1.151734269517385201e+02
1.172300000000000000e+04 1.172300000000000000e+04 9.161255438812077045e-04 1.145902738245244308e+02
1.185900000000000000e+04 1.185900000000000000e+04 8.900464745238423347e-04 1.139669489638890525e+02
1.199700000000000000e+04 1.199700000000000000e+04 1.199595979414880276e-03 1.326844497866188703e+02
1.213600000000000000e+04 1.213600000000000000e+04 1.118215732276439667e-03 1.276518867362913880e+02
1.227600000000000000e+04 1.227600000000000000e+04 1.170121715404093266e-03 1.270614997978316438e+02
1.241900000000000000e+04 1.241900000000000000e+04 1.051311497576534748e-03 1.235187564416723944e+02
1.256300000000000000e+04 1.256300000000000000e+04 1.082607777789235115e-03 1.238390284186865244e+02
1.270800000000000000e+04 1.270800000000000000e+04 1.054208958521485329e-03 1.214823525194957909e+02
1.285500000000000000e+04 1.285500000000000000e+04 1.028181170113384724e-03 1.212178282312156057e+02
1.300500000000000000e+04 1.300500000000000000e+04 9.741047979332506657e-04 1.196663693204086343e+02
1.315500000000000000e+04 1.315500000000000000e+04 1.118037151172757149e-03 1.221282067807093483e+02
1.330800000000000000e+04 1.330800000000000000e+04 9.571573464199900627e-04 1.184099994438279140e+02
1.346200000000000000e+04 1.346200000000000000e+04 9.304182021878659725e-04 1.176801336987490032e+02
1.361800000000000000e+04 1.361800000000000000e+04 9.607651736587285995e-04 1.176415734031624822e+02
1.377600000000000000e+04 1.377600000000000000e+04 9.323657723143696785e-04 1.176724846913345175e+02
1.393600000000000000e+04 1.393600000000000000e+04 9.137218585237860680e-04 1.169062593935228023e+02
1.409700000000000000e+04 1.409700000000000000e+04 9.582315105944871902e-04 1.171059054431975568e+02
1.426100000000000000e+04 1.426100000000000000e+04 9.064238984137773514e-04 1.167824973124369308e+02
1.442600000000000000e+04 1.442600000000000000e+04 9.497121209278702736e-04 1.167807655978650843e+02
1.459300000000000000e+04 1.459300000000000000e+04 9.269694564864039421e-04 1.173704750704512065e+02
1.476200000000000000e+04 1.476200000000000000e+04 8.625964983366429806e-04 1.154464390792220740e+02
1.493300000000000000e+04 1.493300000000000000e+04 8.843297255225479603e-04 1.149586283172957906e+02
1.510600000000000000e+04 1.510600000000000000e+04 8.577199187129735947e-04 1.144405331796775016e+02
1.528200000000000000e+04 1.528200000000000000e+04 8.902362314984202385e-04 1.154225615477958087e+02
1.545900000000000000e+04 1.545900000000000000e+04 9.191143326461315155e-04 1.158281396942763593e+02
1.563800000000000000e+04 1.563800000000000000e+04 8.843790856190025806e-04 1.147627244505449369e+02
1.581900000000000000e+04 1.581900000000000000e+04 8.992496295832097530e-04 1.159748766665244801e+02
1.600200000000000000e+04 1.600200000000000000e+04 8.391817100346088409e-04 1.147351587577886818e+02
1.618800000000000000e+04 1.618800000000000000e+04 8.218054426833987236e-04 1.136539218143664982e+02
1.637600000000000000e+04 1.637600000000000000e+04 8.983727311715483665e-04 1.141916730255835120e+02
1.656500000000000000e+04 1.656500000000000000e+04 8.205909398384392262e-04 1.138015249383160068e+02
1.675700000000000000e+04 1.675700000000000000e+04 8.492469787597656250e-04 1.142088856526748231e+02
1.695200000000000000e+04 1.695200000000000000e+04 8.701956248842179775e-04 1.142591279315736443e+02
1.714800000000000000e+04 1.714800000000000000e+04 8.736416930332779884e-04 1.148529973553977754e+02
1.734700000000000000e+04 1.734700000000000000e+04 7.763018948026001453e-04 1.126856303744514634e+02
1.754800000000000000e+04 1.754800000000000000e+04 8.141883299686014652e-04 1.133972353567217226e+02
1.775100000000000000e+04 1.775100000000000000e+04 8.179249707609415054e-04 1.135685707439628374e+02
1.795700000000000000e+04 1.795700000000000000e+04 8.293536957353353500e-04 1.129761381393291799e+02
1.816500000000000000e+04 1.816500000000000000e+04 9.161786874756217003e-04 1.149255206204890101e+02
1.837600000000000000e+04 1.837600000000000000e+04 8.613122045062482357e-04 1.138034266555103926e+02
1.858900000000000000e+04 1.858900000000000000e+04 7.691032369621098042e-04 1.121781812373451714e+02
1.880400000000000000e+04 1.880400000000000000e+04 7.684214506298303604e-04 1.118244187533259151e+02
1.902200000000000000e+04 1.902200000000000000e+04 8.013916085474193096e-04 1.121130598923809742e+02
1.924300000000000000e+04 1.924300000000000000e+04 7.521549123339354992e-04 1.121197705177098101e+02
1.946600000000000000e+04 1.946600000000000000e+04 7.886380190029740334e-04 1.118517152366524385e+02
1.969200000000000000e+04 1.969200000000000000e+04 7.351452368311583996e-04 1.115015514261162508e+02
1.992000000000000000e+04 1.992000000000000000e+04 7.400513277389109135e-04 1.115953916396700976e+02
2.015100000000000000e+04 2.015100000000000000e+04 7.390134269371628761e-04 1.114133119184735534e+02
2.038400000000000000e+04 2.038400000000000000e+04 7.598057272844016552e-04 1.109472752151773847e+02
2.062100000000000000e+04 2.062100000000000000e+04 7.088224519975483418e-04 1.110356430925854596e+02
2.086000000000000000e+04 2.086000000000000000e+04 7.411895785480737686e-04 1.111363695681811379e+02
2.110100000000000000e+04 2.110100000000000000e+04 7.192764314822852612e-04 1.113021905346889469e+02
2.134600000000000000e+04 2.134600000000000000e+04 7.612918270751833916e-04 1.109984479845880685e+02
2.159300000000000000e+04 2.159300000000000000e+04 7.081315270625054836e-04 1.109302194682897920e+02
2.184400000000000000e+04 2.184400000000000000e+04 8.205283666029572487e-04 1.136334612424256818e+02
2.209700000000000000e+04 2.209700000000000000e+04 7.387958467006683350e-04 1.116498057471902285e+02
2.235300000000000000e+04 2.235300000000000000e+04 7.781931199133396149e-04 1.111344837726452113e+02
2.261200000000000000e+04 2.261200000000000000e+04 7.114045438356697559e-04 1.116416826671014064e+02
2.287400000000000000e+04 2.287400000000000000e+04 6.900755688548088074e-04 1.105693956120780541e+02
2.313900000000000000e+04 2.313900000000000000e+04 6.877484265714883804e-04 1.105642672727713318e+02
2.340800000000000000e+04 2.340800000000000000e+04 6.760631222277879715e-04 1.104116440609210912e+02
2.367900000000000000e+04 2.367900000000000000e+04 7.114328327588737011e-04 1.108587422013397941e+02
2.395300000000000000e+04 2.395300000000000000e+04 6.669766153208911419e-04 1.105507526456090517e+02
2.423100000000000000e+04 2.423100000000000000e+04 6.744560087099671364e-04 1.103651479636322961e+02
2.451200000000000000e+04 2.451200000000000000e+04 7.391528342850506306e-04 1.126061546162188023e+02
2.479600000000000000e+04 2.479600000000000000e+04 6.792725762352347374e-04 1.109978557922608928e+02
2.508300000000000000e+04 2.508300000000000000e+04 7.084505632519721985e-04 1.110498606192480793e+02
2.537400000000000000e+04 2.537400000000000000e+04 6.817810353823006153e-04 1.109326502876596692e+02
2.566800000000000000e+04 2.566800000000000000e+04 6.697048083879053593e-04 1.104754651759194104e+02
2.596600000000000000e+04 2.596600000000000000e+04 6.677894853055477142e-04 1.106874972093525287e+02
2.626700000000000000e+04 2.626700000000000000e+04 6.988066597841680050e-04 1.105803627628769021e+02
2.657100000000000000e+04 2.657100000000000000e+04 6.435527466237545013e-04 1.103249571040485222e+02
2.687900000000000000e+04 2.687900000000000000e+04 6.664757966063916683e-04 1.107797967609190266e+02
2.719100000000000000e+04 2.719100000000000000e+04 6.444635801017284393e-04 1.108295713141159524e+02
2.750600000000000000e+04 2.750600000000000000e+04 6.616942700929939747e-04 1.109182773835589302e+02
2.782500000000000000e+04 2.782500000000000000e+04 6.668132264167070389e-04 1.115456212272090539e+02
2.814700000000000000e+04 2.814700000000000000e+04 6.819312693551182747e-04 1.113906423197397828e+02
2.847400000000000000e+04 2.847400000000000000e+04 6.268936558626592159e-04 1.106060027750771440e+02
2.880400000000000000e+04 2.880400000000000000e+04 6.299418164417147636e-04 1.105238328412864206e+02
2.913800000000000000e+04 2.913800000000000000e+04 6.392085924744606018e-04 1.118621692359409394e+02
2.947500000000000000e+04 2.947500000000000000e+04 6.513459957204759121e-04 1.106701397177390476e+02
2.981700000000000000e+04 2.981700000000000000e+04 6.474578985944390297e-04 1.103328225055505669e+02
3.016300000000000000e+04 3.016300000000000000e+04 6.177964387461543083e-04 1.116156522611805286e+02
3.051200000000000000e+04 3.051200000000000000e+04 6.246345583349466324e-04 1.113439205505502656e+02
3.086600000000000000e+04 3.086600000000000000e+04 6.748471059836447239e-04 1.116723699933133389e+02
3.122400000000000000e+04 3.122400000000000000e+04 6.443369202315807343e-04 1.120322570532036366e+02
3.158600000000000000e+04 3.158600000000000000e+04 6.241960218176245689e-04 1.115251300143219879e+02
3.195200000000000000e+04 3.195200000000000000e+04 6.358062964864075184e-04 1.116209705546537805e+02
3.232200000000000000e+04 3.232200000000000000e+04 6.159429904073476791e-04 1.113231370368070969e+02
3.269700000000000000e+04 3.269700000000000000e+04 6.112332339398562908e-04 1.118870607521124043e+02
3.307600000000000000e+04 3.307600000000000000e+04 6.146673113107681274e-04 1.117603838539686194e+02
3.345900000000000000e+04 3.345900000000000000e+04 6.120155449025332928e-04 1.112386635967494044e+02
3.384700000000000000e+04 3.384700000000000000e+04 6.257471395656466484e-04 1.109510066600593206e+02
3.423900000000000000e+04 3.423900000000000000e+04 6.018863641656935215e-04 1.121406842369548826e+02
3.463600000000000000e+04 3.463600000000000000e+04 6.210158462636172771e-04 1.122822674847391795e+02
3.503800000000000000e+04 3.503800000000000000e+04 5.833068862557411194e-04 1.119510772047292591e+02
3.544400000000000000e+04 3.544400000000000000e+04 5.786785623058676720e-04 1.119622836822351388e+02
3.585500000000000000e+04 3.585500000000000000e+04 5.834857001900672913e-04 1.121805866623167844e+02
3.627000000000000000e+04 3.627000000000000000e+04 6.026089540682733059e-04 1.125401899457355199e+02
3.669100000000000000e+04 3.669100000000000000e+04 5.879767122678458691e-04 1.125073989767239908e+02
3.711600000000000000e+04 3.711600000000000000e+04 5.737587925978004932e-04 1.124725451526060311e+02
3.754600000000000000e+04 3.754600000000000000e+04 5.666515207849442959e-04 1.124338182782334172e+02
3.798100000000000000e+04 3.798100000000000000e+04 5.773292505182325840e-04 1.133445129049631248e+02
3.842200000000000000e+04 3.842200000000000000e+04 5.660345777869224548e-04 1.125233043835652893e+02
3.886700000000000000e+04 3.886700000000000000e+04 5.563531885854899883e-04 1.127388796191930567e+02
3.931700000000000000e+04 3.931700000000000000e+04 5.774584133177995682e-04 1.132924144736190897e+02
3.977300000000000000e+04 3.977300000000000000e+04 5.631874082610011101e-04 1.135884777423585632e+02
4.023400000000000000e+04 4.023400000000000000e+04 5.526666063815355301e-04 1.131835338539255389e+02
4.070100000000000000e+04 4.070100000000000000e+04 5.540263373404741287e-04 1.137164154330921804e+02
4.117200000000000000e+04 4.117200000000000000e+04 5.310850683599710464e-04 1.132692506873057567e+02
4.165000000000000000e+04 4.165000000000000000e+04 5.307215615175664425e-04 1.135189828065553854e+02
4.213200000000000000e+04 4.213200000000000000e+04 5.661790492013096809e-04 1.131515369597699703e+02
4.262100000000000000e+04 4.262100000000000000e+04 5.409552832134068012e-04 1.135450792997294656e+02
4.311500000000000000e+04 4.311500000000000000e+04 5.511731724254786968e-04 1.143725355584847705e+02
4.361400000000000000e+04 4.361400000000000000e+04 5.597291165031492710e-04 1.144004871642704728e+02
4.412000000000000000e+04 4.412000000000000000e+04 5.384443211369216442e-04 1.142616211952302052e+02
4.463100000000000000e+04 4.463100000000000000e+04 5.313255824148654938e-04 1.151524270711900897e+02
4.514900000000000000e+04 4.514900000000000000e+04 5.491661140695214272e-04 1.147451623981697821e+02
4.567200000000000000e+04 4.567200000000000000e+04 5.368898855522274971e-04 1.143508680716519024e+02
4.620100000000000000e+04 4.620100000000000000e+04 5.416795029304921627e-04 1.152484624234055559e+02
4.673700000000000000e+04 4.673700000000000000e+04 5.571095971390604973e-04 1.152253226988545123e+02
4.727900000000000000e+04 4.727900000000000000e+04 5.297566531226038933e-04 1.150362592904597108e+02
4.782700000000000000e+04 4.782700000000000000e+04 5.299035110510885715e-04 1.157227649680788062e+02
4.838100000000000000e+04 4.838100000000000000e+04 5.361951189115643501e-04 1.165687668090421312e+02
4.894200000000000000e+04 4.894200000000000000e+04 5.484415451064705849e-04 1.168188776128104251e+02
4.950900000000000000e+04 4.950900000000000000e+04 5.266185617074370384e-04 1.164500280606810634e+02
5.008300000000000000e+04 5.008300000000000000e+04 5.386428674682974815e-04 1.167421475405317750e+02
5.066400000000000000e+04 5.066400000000000000e+04 5.304419319145381451e-04 1.163680376227079734e+02
5.125100000000000000e+04 5.125100000000000000e+04 5.243517807684838772e-04 1.163678769542001277e+02
5.184500000000000000e+04 5.184500000000000000e+04 4.956378252245485783e-04 1.166528795834723979e+02
5.244600000000000000e+04 5.244600000000000000e+04 5.148182390257716179e-04 1.170729397882382301e+02
5.305400000000000000e+04 5.305400000000000000e+04 5.383618408814072609e-04 1.177643756070494163e+02
5.366900000000000000e+04 5.366900000000000000e+04 5.242681363597512245e-04 1.173864687882396822e+02
5.429100000000000000e+04 5.429100000000000000e+04 5.242414772510528564e-04 1.173478299573831407e+02
5.492000000000000000e+04 5.492000000000000000e+04 4.961206577718257904e-04 1.176513591292396512e+02
5.555700000000000000e+04 5.555700000000000000e+04 5.084417643956840038e-04 1.177552175940557504e+02
5.620100000000000000e+04 5.620100000000000000e+04 5.186588387005031109e-04 1.196883896298178200e+02
5.685200000000000000e+04 5.685200000000000000e+04 5.073336069472134113e-04 1.179414701209563958e+02
5.751100000000000000e+04 5.751100000000000000e+04 5.172461387701332569e-04 1.179531009473906380e+02
5.817800000000000000e+04 5.817800000000000000e+04 4.956638440489768982e-04 1.187558890358608323e+02
5.885200000000000000e+04 5.885200000000000000e+04 5.059985560365021229e-04 1.185533822102529911e+02
5.953400000000000000e+04 5.953400000000000000e+04 5.034299101680517197e-04 1.190489553628870425e+02
6.022400000000000000e+04 6.022400000000000000e+04 4.911721334792673588e-04 1.194313595693998735e+02
6.092200000000000000e+04 6.092200000000000000e+04 5.020199459977447987e-04 1.206043460878173477e+02
6.162900000000000000e+04 6.162900000000000000e+04 4.759298462886363268e-04 1.199533212076584618e+02
6.234300000000000000e+04 6.234300000000000000e+04 4.758184077218174934e-04 1.195703491220575359e+02
6.306600000000000000e+04 6.306600000000000000e+04 5.100762937217950821e-04 1.201497606390826576e+02
6.379700000000000000e+04 6.379700000000000000e+04 4.807942605111747980e-04 1.203688178380400586e+02
6.453600000000000000e+04 6.453600000000000000e+04 5.087605095468461514e-04 1.203699604435588526e+02
6.528400000000000000e+04 6.528400000000000000e+04 5.204055341891944408e-04 1.213729025521567735e+02
6.604100000000000000e+04 6.604100000000000000e+04 4.727467312477529049e-04 1.218456738110334214e+02
6.680600000000000000e+04 6.680600000000000000e+04 5.102219292894005775e-04 1.220676732847488637e+02
6.758100000000000000e+04 6.758100000000000000e+04 4.859302425757050514e-04 1.217348561227154988e+02
6.836400000000000000e+04 6.836400000000000000e+04 4.668304754886776209e-04 1.218272413156154812e+02
6.915600000000000000e+04 6.915600000000000000e+04 4.830699181184172630e-04 1.219500355808735179e+02
6.995800000000000000e+04 6.995800000000000000e+04 4.677991382777690887e-04 1.227341168341950208e+02
7.076900000000000000e+04 7.076900000000000000e+04 4.574123304337263107e-04 1.223200808126412795e+02
7.158900000000000000e+04 7.158900000000000000e+04 4.631400515791028738e-04 1.240717047198796621e+02
7.241900000000000000e+04 7.241900000000000000e+04 4.741558223031461239e-04 1.229484605322194284e+02
7.325800000000000000e+04 7.325800000000000000e+04 4.696814867202192545e-04 1.237947751191117760e+02
7.410800000000000000e+04 7.410800000000000000e+04 4.660610575228929520e-04 1.236153057220203664e+02
7.496700000000000000e+04 7.496700000000000000e+04 4.715517279691994190e-04 1.249087046707718827e+02
7.583600000000000000e+04 7.583600000000000000e+04 4.706932813860476017e-04 1.252476554812276106e+02
7.671500000000000000e+04 7.671500000000000000e+04 4.628085880540311337e-04 1.261609076446306972e+02
7.760400000000000000e+04 7.760400000000000000e+04 4.793259722646325827e-04 1.247224204882473373e+02
7.850300000000000000e+04 7.850300000000000000e+04 4.572294710669666529e-04 1.247731963373308020e+02
7.941300000000000000e+04 7.941300000000000000e+04 4.768151266034692526e-04 1.261985693711208683e+02
8.033400000000000000e+04 8.033400000000000000e+04 4.592975019477307796e-04 1.268369402390129039e+02
8.126500000000000000e+04 8.126500000000000000e+04 4.458444018382579088e-04 1.256057707884068861e+02
8.220700000000000000e+04 8.220700000000000000e+04 4.514126048889011145e-04 1.261724427580323038e+02
8.316000000000000000e+04 8.316000000000000000e+04 4.550836165435612202e-04 1.269367276165140623e+02
8.412400000000000000e+04 8.412400000000000000e+04 4.590520402416586876e-04 1.270288653123264595e+02
8.509900000000000000e+04 8.509900000000000000e+04 4.565934941638261080e-04 1.271831953467186054e+02
8.608500000000000000e+04 8.608500000000000000e+04 4.533714964054524899e-04 1.284336863385571519e+02
8.708300000000000000e+04 8.708300000000000000e+04 4.692352376878261566e-04 1.289859285009250129e+02
8.809200000000000000e+04 8.809200000000000000e+04 4.456771421246230602e-04 1.284661472118299059e+02
8.911300000000000000e+04 8.911300000000000000e+04 4.347998474258929491e-04 1.287183128656443216e+02
9.014600000000000000e+04 9.014600000000000000e+04 4.663611762225627899e-04 1.281957250933552359e+02
9.119100000000000000e+04 9.119100000000000000e+04 4.395790747366845608e-04 1.291359514308918790e+02
9.224800000000000000e+04 9.224800000000000000e+04 4.394803836476057768e-04 1.299728133095113094e+02
9.331800000000000000e+04 9.331800000000000000e+04 4.417684685904532671e-04 1.305392212618066594e+02
9.439900000000000000e+04 9.439900000000000000e+04 4.431332927197217941e-04 1.295591120917014223e+02
9.549300000000000000e+04 9.549300000000000000e+04 4.417838645167648792e-04 1.311076132306397426e+02
9.660000000000000000e+04 9.660000000000000000e+04 4.601514083333313465e-04 1.307283063232271161e+02
9.772000000000000000e+04 9.772000000000000000e+04 4.318889114074409008e-04 1.317818296915690723e+02
9.885300000000000000e+04 9.885300000000000000e+04 4.407782689668238163e-04 1.306405059450814008e+02
9.999800000000000000e+04 9.999800000000000000e+04 4.269065393600612879e-04 1.318301444278659744e+02


==> fig/CS_convergence_art.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.876052841544151306e-02 5.570920184254646301e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.562290966510772705e-02 1.061088740825653076e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.964142918586730957e-02 5.877063795924186707e-02
4.000000000000000000e+00 4.000000000000000000e+00 8.812434040009975433e-03 2.684883773326873779e-02
5.000000000000000000e+00 5.000000000000000000e+00 6.179584190249443054e-03 1.892444677650928497e-02
6.000000000000000000e+00 6.000000000000000000e+00 5.756994709372520447e-03 1.748861744999885559e-02
7.000000000000000000e+00 7.000000000000000000e+00 5.426458548754453659e-03 1.651791110634803772e-02
8.000000000000000000e+00 8.000000000000000000e+00 5.208861548453569412e-03 1.593137905001640320e-02
9.000000000000000000e+00 9.000000000000000000e+00 4.960753954946994781e-03 1.524624321609735489e-02
1.000000000000000000e+01 1.000000000000000000e+01 4.864091053605079651e-03 1.496738754212856293e-02
1.100000000000000000e+01 1.100000000000000000e+01 4.724844358861446381e-03 1.455455832183361053e-02
1.200000000000000000e+01 1.200000000000000000e+01 4.535194486379623413e-03 1.402215659618377686e-02
1.300000000000000000e+01 1.300000000000000000e+01 4.490276332944631577e-03 1.392609253525733948e-02
1.400000000000000000e+01 1.400000000000000000e+01 4.447359591722488403e-03 1.382455229759216309e-02
1.500000000000000000e+01 1.500000000000000000e+01 4.344511777162551880e-03 1.352539472281932831e-02
1.600000000000000000e+01 1.600000000000000000e+01 4.264343529939651489e-03 1.328396052122116089e-02
1.700000000000000000e+01 1.700000000000000000e+01 4.199112765491008759e-03 1.309077069163322449e-02
1.800000000000000000e+01 1.800000000000000000e+01 4.115541931241750717e-03 1.284598559141159058e-02
1.900000000000000000e+01 1.900000000000000000e+01 4.036013968288898468e-03 1.260165497660636902e-02
2.000000000000000000e+01 2.000000000000000000e+01 3.960595000535249710e-03 1.236012205481529236e-02
2.100000000000000000e+01 2.100000000000000000e+01 3.918890841305255890e-03 1.223394647240638733e-02
2.200000000000000000e+01 2.200000000000000000e+01 3.850468667224049568e-03 1.206542551517486572e-02
2.300000000000000000e+01 2.300000000000000000e+01 3.777376841753721237e-03 1.190920453518629074e-02
2.400000000000000000e+01 2.400000000000000000e+01 3.743907902389764786e-03 1.185610331594944000e-02
2.500000000000000000e+01 2.500000000000000000e+01 3.677650587633252144e-03 1.166556030511856079e-02
2.600000000000000000e+01 2.600000000000000000e+01 3.604067256674170494e-03 1.142540201544761658e-02
2.700000000000000000e+01 2.700000000000000000e+01 3.553802613168954849e-03 1.125892437994480133e-02
2.800000000000000000e+01 2.800000000000000000e+01 3.499280195683240891e-03 1.110480632632970810e-02
2.900000000000000000e+01 2.900000000000000000e+01 3.444341942667961121e-03 1.096705906093120575e-02
3.000000000000000000e+01 3.000000000000000000e+01 3.379981499165296555e-03 1.080101635307073593e-02
3.100000000000000000e+01 3.100000000000000000e+01 3.323909826576709747e-03 1.065223291516304016e-02
3.200000000000000000e+01 3.200000000000000000e+01 3.277522278949618340e-03 1.053237263113260269e-02
3.300000000000000000e+01 3.300000000000000000e+01 3.217533463612198830e-03 1.037060655653476715e-02
3.400000000000000000e+01 3.400000000000000000e+01 3.166867420077323914e-03 1.022273302078247070e-02
3.500000000000000000e+01 3.500000000000000000e+01 3.114428371191024780e-03 1.005253754556179047e-02
3.600000000000000000e+01 3.600000000000000000e+01 3.061051014810800552e-03 9.878581389784812927e-03
3.700000000000000000e+01 3.700000000000000000e+01 3.005646169185638428e-03 9.726222604513168335e-03
3.800000000000000000e+01 3.800000000000000000e+01 2.953321905806660652e-03 9.601369500160217285e-03
3.900000000000000000e+01 3.900000000000000000e+01 2.905401401221752167e-03 9.473579004406929016e-03
4.000000000000000000e+01 4.000000000000000000e+01 2.857106737792491913e-03 9.315196424722671509e-03
4.100000000000000000e+01 4.100000000000000000e+01 2.810520119965076447e-03 9.158914908766746521e-03
4.200000000000000000e+01 4.200000000000000000e+01 2.757007954642176628e-03 9.004082530736923218e-03
4.300000000000000000e+01 4.300000000000000000e+01 2.712158951908349991e-03 8.885129354894161224e-03
4.400000000000000000e+01 4.400000000000000000e+01 2.666271757334470749e-03 8.751208893954753876e-03
4.500000000000000000e+01 4.500000000000000000e+01 2.621362917125225067e-03 8.624961599707603455e-03
4.600000000000000000e+01 4.600000000000000000e+01 2.574321348220109940e-03 8.507676422595977783e-03
4.700000000000000000e+01 4.700000000000000000e+01 2.529599238187074661e-03 8.382285013794898987e-03
4.800000000000000000e+01 4.800000000000000000e+01 2.484072465449571609e-03 8.240987546741962433e-03
4.900000000000000000e+01 4.900000000000000000e+01 2.443063538521528244e-03 8.139654994010925293e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.397425938397645950e-03 8.030325174331665039e-03
5.100000000000000000e+01 5.100000000000000000e+01 2.354461466893553734e-03 7.909905165433883667e-03
5.200000000000000000e+01 5.200000000000000000e+01 2.314700745046138763e-03 7.788696326315402985e-03
5.300000000000000000e+01 5.300000000000000000e+01 2.282234374433755875e-03 7.702521979808807373e-03
5.400000000000000000e+01 5.400000000000000000e+01 2.260592533275485039e-03 7.638429291546344757e-03
5.500000000000000000e+01 5.500000000000000000e+01 2.295574173331260681e-03 7.756728678941726685e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.548262942582368851e-03 8.517691865563392639e-03
5.700000000000000000e+01 5.700000000000000000e+01 2.675678348168730736e-03 8.946342393755912781e-03
5.800000000000000000e+01 5.800000000000000000e+01 2.409519627690315247e-03 8.090503513813018799e-03
5.900000000000000000e+01 5.900000000000000000e+01 2.193229040130972862e-03 7.435226812958717346e-03
6.000000000000000000e+01 6.000000000000000000e+01 2.441409043967723846e-03 8.217167109251022339e-03
6.100000000000000000e+01 6.100000000000000000e+01 2.149982610717415810e-03 7.314037531614303589e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.219262998551130295e-03 7.501956541091203690e-03
6.300000000000000000e+01 6.300000000000000000e+01 2.166766440495848656e-03 7.407039869576692581e-03
6.400000000000000000e+01 6.400000000000000000e+01 2.078708726912736893e-03 7.151932921260595322e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.122425474226474762e-03 7.247959263622760773e-03
6.600000000000000000e+01 6.600000000000000000e+01 1.998875755816698074e-03 6.892826873809099197e-03
6.700000000000000000e+01 6.700000000000000000e+01 2.083756495267152786e-03 7.179303094744682312e-03
6.800000000000000000e+01 6.800000000000000000e+01 1.955809304490685463e-03 6.778123322874307632e-03
6.900000000000000000e+01 6.900000000000000000e+01 1.997757237404584885e-03 6.908928509801626205e-03
7.000000000000000000e+01 7.000000000000000000e+01 1.904613571241497993e-03 6.656105630099773407e-03
7.100000000000000000e+01 7.100000000000000000e+01 1.895030261948704720e-03 6.637017708271741867e-03
7.200000000000000000e+01 7.200000000000000000e+01 1.885026227682828903e-03 6.579856388270854950e-03
7.300000000000000000e+01 7.300000000000000000e+01 1.808017492294311523e-03 6.399254314601421356e-03
7.400000000000000000e+01 7.400000000000000000e+01 1.857622060924768448e-03 6.555236410349607468e-03
7.500000000000000000e+01 7.500000000000000000e+01 1.916576176881790161e-03 6.694495677947998047e-03
7.600000000000000000e+01 7.600000000000000000e+01 2.197437454015016556e-03 7.577203679829835892e-03
7.700000000000000000e+01 7.700000000000000000e+01 2.322109183296561241e-03 7.936540991067886353e-03
7.800000000000000000e+01 7.800000000000000000e+01 2.188959391787648201e-03 7.518840022385120392e-03
7.900000000000000000e+01 7.900000000000000000e+01 1.958677312359213829e-03 6.780869327485561371e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.025289693847298622e-03 6.975210271775722504e-03
8.100000000000000000e+01 8.100000000000000000e+01 1.939510926604270935e-03 6.777700968086719513e-03
8.200000000000000000e+01 8.200000000000000000e+01 1.904543256387114525e-03 6.655336823314428329e-03
8.300000000000000000e+01 8.300000000000000000e+01 1.876333146356046200e-03 6.592760328203439713e-03
8.400000000000000000e+01 8.400000000000000000e+01 1.803981023840606213e-03 6.392218172550201416e-03
8.500000000000000000e+01 8.500000000000000000e+01 1.818208955228328705e-03 6.380939856171607971e-03
8.600000000000000000e+01 8.600000000000000000e+01 1.768215908668935299e-03 6.267375312745571136e-03
8.700000000000000000e+01 8.700000000000000000e+01 1.730311894789338112e-03 6.185477599501609802e-03
8.800000000000000000e+01 8.800000000000000000e+01 1.727201277390122414e-03 6.161238532513380051e-03
8.900000000000000000e+01 8.900000000000000000e+01 1.668896526098251343e-03 6.012695841491222382e-03
9.000000000000000000e+01 9.000000000000000000e+01 1.671443227678537369e-03 6.020674947649240494e-03
9.100000000000000000e+01 9.100000000000000000e+01 1.645038137212395668e-03 5.914169829338788986e-03
9.200000000000000000e+01 9.200000000000000000e+01 1.621050760149955750e-03 5.867190659046173096e-03
9.300000000000000000e+01 9.300000000000000000e+01 1.622017938643693924e-03 5.884004756808280945e-03
9.400000000000000000e+01 9.400000000000000000e+01 1.624932978302240372e-03 5.865023471415042877e-03
9.500000000000000000e+01 9.500000000000000000e+01 1.629002625122666359e-03 5.933535285294055939e-03
9.700000000000000000e+01 9.700000000000000000e+01 1.666296273469924927e-03 6.049489602446556091e-03
9.800000000000000000e+01 9.800000000000000000e+01 1.683549256995320320e-03 6.033874116837978363e-03
9.900000000000000000e+01 9.900000000000000000e+01 1.628695754334330559e-03 5.948879290372133255e-03
1.000000000000000000e+02 1.000000000000000000e+02 1.657508197240531445e-03 6.055379286408424377e-03
1.010000000000000000e+02 1.010000000000000000e+02 1.764106098562479019e-03 6.322525907307863235e-03
1.020000000000000000e+02 1.020000000000000000e+02 1.898158458061516285e-03 6.747383624315261841e-03
1.030000000000000000e+02 1.030000000000000000e+02 1.683612121269106865e-03 6.129999645054340363e-03
1.050000000000000000e+02 1.050000000000000000e+02 1.724350498989224434e-03 6.263818591833114624e-03
1.060000000000000000e+02 1.060000000000000000e+02 1.700251596048474312e-03 6.149736233055591583e-03
1.070000000000000000e+02 1.070000000000000000e+02 1.606486272066831589e-03 5.882095545530319214e-03
1.080000000000000000e+02 1.080000000000000000e+02 1.616070978343486786e-03 5.982312373816967010e-03
1.100000000000000000e+02 1.100000000000000000e+02 1.530711655505001545e-03 5.583811085671186447e-03
1.110000000000000000e+02 1.110000000000000000e+02 1.566831022500991821e-03 5.780640523880720139e-03
1.120000000000000000e+02 1.120000000000000000e+02 1.512914313934743404e-03 5.662130191922187805e-03
1.140000000000000000e+02 1.140000000000000000e+02 1.458312850445508957e-03 5.515701137483119965e-03
1.150000000000000000e+02 1.150000000000000000e+02 1.479729078710079193e-03 5.539628677070140839e-03
1.160000000000000000e+02 1.160000000000000000e+02 1.433673547580838203e-03 5.364865064620971680e-03
1.180000000000000000e+02 1.180000000000000000e+02 1.440769294276833534e-03 5.532972980290651321e-03
1.190000000000000000e+02 1.190000000000000000e+02 1.390177989378571510e-03 5.312081426382064819e-03
1.200000000000000000e+02 1.200000000000000000e+02 1.403006026521325111e-03 5.322619806975126266e-03
1.220000000000000000e+02 1.220000000000000000e+02 1.448984490707516670e-03 5.569937638938426971e-03
1.230000000000000000e+02 1.230000000000000000e+02 1.424139947630465031e-03 5.444076377898454666e-03
1.250000000000000000e+02 1.250000000000000000e+02 1.510346541181206703e-03 5.673791747540235519e-03
1.260000000000000000e+02 1.260000000000000000e+02 1.489912974648177624e-03 5.659313872456550598e-03
1.270000000000000000e+02 1.270000000000000000e+02 1.424571499228477478e-03 5.496519617736339569e-03
1.290000000000000000e+02 1.290000000000000000e+02 1.452683238312602043e-03 5.529445596039295197e-03
1.300000000000000000e+02 1.300000000000000000e+02 1.429033349268138409e-03 5.453635007143020630e-03
1.320000000000000000e+02 1.320000000000000000e+02 1.401862711645662785e-03 5.401559174060821533e-03
1.340000000000000000e+02 1.340000000000000000e+02 1.367790624499320984e-03 5.347838625311851501e-03
1.350000000000000000e+02 1.350000000000000000e+02 1.340739661827683449e-03 5.224799271672964096e-03
1.370000000000000000e+02 1.370000000000000000e+02 1.393251237459480762e-03 5.426720250397920609e-03
1.380000000000000000e+02 1.380000000000000000e+02 1.361109549179673195e-03 5.365047138184309006e-03
1.400000000000000000e+02 1.400000000000000000e+02 1.385027309879660606e-03 5.402528680860996246e-03
1.410000000000000000e+02 1.410000000000000000e+02 1.392688835039734840e-03 5.405178293585777283e-03
1.430000000000000000e+02 1.430000000000000000e+02 1.339520444162189960e-03 5.310254637151956558e-03
1.450000000000000000e+02 1.450000000000000000e+02 1.306326594203710556e-03 5.155253224074840546e-03
1.460000000000000000e+02 1.460000000000000000e+02 1.284442609176039696e-03 5.153346806764602661e-03
1.480000000000000000e+02 1.480000000000000000e+02 1.327204634435474873e-03 5.256537348031997681e-03
1.500000000000000000e+02 1.500000000000000000e+02 1.353797037154436111e-03 5.296809598803520203e-03
1.520000000000000000e+02 1.520000000000000000e+02 1.374866347759962082e-03 5.485001020133495331e-03
1.530000000000000000e+02 1.530000000000000000e+02 1.336039858870208263e-03 5.276607349514961243e-03
1.550000000000000000e+02 1.550000000000000000e+02 1.278702402487397194e-03 5.191859323531389236e-03
1.570000000000000000e+02 1.570000000000000000e+02 1.279316842555999756e-03 5.154890473932027817e-03
1.590000000000000000e+02 1.590000000000000000e+02 1.284573576413094997e-03 5.201754160225391388e-03
1.610000000000000000e+02 1.610000000000000000e+02 1.252653542906045914e-03 5.126596428453922272e-03
1.630000000000000000e+02 1.630000000000000000e+02 1.281191711314022541e-03 5.211777985095977783e-03
1.640000000000000000e+02 1.640000000000000000e+02 1.429463271051645279e-03 5.635508801788091660e-03
1.660000000000000000e+02 1.660000000000000000e+02 1.578349969349801540e-03 6.140144541859626770e-03
1.680000000000000000e+02 1.680000000000000000e+02 1.340552349574863911e-03 5.259526893496513367e-03
1.700000000000000000e+02 1.700000000000000000e+02 1.322102267295122147e-03 5.335355643182992935e-03
1.720000000000000000e+02 1.720000000000000000e+02 1.268290681764483452e-03 5.155073013156652451e-03
1.740000000000000000e+02 1.740000000000000000e+02 1.228038105182349682e-03 5.029615946114063263e-03
1.760000000000000000e+02 1.760000000000000000e+02 1.236257841810584068e-03 5.078708752989768982e-03
1.780000000000000000e+02 1.780000000000000000e+02 1.182335428893566132e-03 4.967368207871913910e-03
1.800000000000000000e+02 1.800000000000000000e+02 1.172675983980298042e-03 4.870457574725151062e-03
1.820000000000000000e+02 1.820000000000000000e+02 1.171970041468739510e-03 5.036561749875545502e-03
1.850000000000000000e+02 1.850000000000000000e+02 1.343389740213751793e-03 5.501382984220981598e-03
1.870000000000000000e+02 1.870000000000000000e+02 1.282859360799193382e-03 5.226844456046819687e-03
1.890000000000000000e+02 1.890000000000000000e+02 1.323032309301197529e-03 5.376919172704219818e-03
1.910000000000000000e+02 1.910000000000000000e+02 1.252660993486642838e-03 5.201920866966247559e-03
1.930000000000000000e+02 1.930000000000000000e+02 1.168943941593170166e-03 4.925433546304702759e-03
1.960000000000000000e+02 1.960000000000000000e+02 1.278124283999204636e-03 5.180073436349630356e-03
1.980000000000000000e+02 1.980000000000000000e+02 1.270962180569767952e-03 5.274726543575525284e-03
2.000000000000000000e+02 2.000000000000000000e+02 1.127171562984585762e-03 4.800109192728996277e-03
2.020000000000000000e+02 2.020000000000000000e+02 1.161861931905150414e-03 4.922257736325263977e-03
2.050000000000000000e+02 2.050000000000000000e+02 1.160631771199405193e-03 4.996821749955415726e-03
2.070000000000000000e+02 2.070000000000000000e+02 1.103526679798960686e-03 4.782840609550476074e-03
2.100000000000000000e+02 2.100000000000000000e+02 1.059857197105884552e-03 4.676460754126310349e-03
2.120000000000000000e+02 2.120000000000000000e+02 1.054309774190187454e-03 4.727790132164955139e-03
2.140000000000000000e+02 2.140000000000000000e+02 1.047403784468770027e-03 4.647995345294475555e-03
2.170000000000000000e+02 2.170000000000000000e+02 1.094791572540998459e-03 4.832302220165729523e-03
2.190000000000000000e+02 2.190000000000000000e+02 1.242484664544463158e-03 5.174787715077400208e-03
2.220000000000000000e+02 2.220000000000000000e+02 1.195497345179319382e-03 5.117991939187049866e-03
2.250000000000000000e+02 2.250000000000000000e+02 1.077604945749044418e-03 4.714443814009428024e-03
2.270000000000000000e+02 2.270000000000000000e+02 1.161606749519705772e-03 4.975732415914535522e-03
2.300000000000000000e+02 2.300000000000000000e+02 1.113386242650449276e-03 4.916468635201454163e-03
2.330000000000000000e+02 2.330000000000000000e+02 1.119929598644375801e-03 4.936723038554191589e-03
2.350000000000000000e+02 2.350000000000000000e+02 1.057178131304681301e-03 4.631063900887966156e-03
2.380000000000000000e+02 2.380000000000000000e+02 1.118243904784321785e-03 4.811499267816543579e-03
2.410000000000000000e+02 2.410000000000000000e+02 1.019722316414117813e-03 4.602668806910514832e-03
2.430000000000000000e+02 2.430000000000000000e+02 9.852969087660312653e-04 4.443102516233921051e-03
2.460000000000000000e+02 2.460000000000000000e+02 1.028583152219653130e-03 4.713535308837890625e-03
2.490000000000000000e+02 2.490000000000000000e+02 1.089481287635862827e-03 4.801248665899038315e-03
2.520000000000000000e+02 2.520000000000000000e+02 9.355341317132115364e-04 4.298237152397632599e-03
2.550000000000000000e+02 2.550000000000000000e+02 9.811702184379100800e-04 4.479001276195049286e-03
2.580000000000000000e+02 2.580000000000000000e+02 1.116908155381679535e-03 4.808525089174509048e-03
2.610000000000000000e+02 2.610000000000000000e+02 1.023678574711084366e-03 4.567706026136875153e-03
2.640000000000000000e+02 2.640000000000000000e+02 9.980576578527688980e-04 4.527299664914608002e-03
2.670000000000000000e+02 2.670000000000000000e+02 9.204056113958358765e-04 4.350555595010519028e-03
2.700000000000000000e+02 2.700000000000000000e+02 9.813626529648900032e-04 4.594055935740470886e-03
2.730000000000000000e+02 2.730000000000000000e+02 9.278688230551779270e-04 4.394607618451118469e-03
2.760000000000000000e+02 2.760000000000000000e+02 9.894274407997727394e-04 4.633870441466569901e-03
2.800000000000000000e+02 2.800000000000000000e+02 8.592564263381063938e-04 4.180495627224445343e-03
2.830000000000000000e+02 2.830000000000000000e+02 1.041355775669217110e-03 4.726050421595573425e-03
2.860000000000000000e+02 2.860000000000000000e+02 1.000702613964676857e-03 4.604987334460020065e-03
2.900000000000000000e+02 2.900000000000000000e+02 9.356762748211622238e-04 4.410780966281890869e-03
2.930000000000000000e+02 2.930000000000000000e+02 8.766620885580778122e-04 4.266173578798770905e-03
2.960000000000000000e+02 2.960000000000000000e+02 9.525058558210730553e-04 4.494617693126201630e-03
3.000000000000000000e+02 3.000000000000000000e+02 9.586904197931289673e-04 4.478477407246828079e-03
3.030000000000000000e+02 3.030000000000000000e+02 8.969605551101267338e-04 4.307785537093877792e-03
3.070000000000000000e+02 3.070000000000000000e+02 8.821243536658585072e-04 4.287284333258867264e-03
3.100000000000000000e+02 3.100000000000000000e+02 8.858658839017152786e-04 4.255887586623430252e-03
3.140000000000000000e+02 3.140000000000000000e+02 8.727602544240653515e-04 4.289123229682445526e-03
3.180000000000000000e+02 3.180000000000000000e+02 8.518558461219072342e-04 4.145114682614803314e-03
3.210000000000000000e+02 3.210000000000000000e+02 7.921627257019281387e-04 4.003291483968496323e-03
3.250000000000000000e+02 3.250000000000000000e+02 8.858551736921072006e-04 4.388708621263504028e-03
3.290000000000000000e+02 3.290000000000000000e+02 8.484985446557402611e-04 4.225256852805614471e-03
3.330000000000000000e+02 3.330000000000000000e+02 8.142440929077565670e-04 4.128163214772939682e-03
3.360000000000000000e+02 3.360000000000000000e+02 7.740064756944775581e-04 4.009580239653587341e-03
3.400000000000000000e+02 3.400000000000000000e+02 1.286189421080052853e-03 5.419836379587650299e-03
3.440000000000000000e+02 3.440000000000000000e+02 1.043374650180339813e-03 4.743343684822320938e-03
3.480000000000000000e+02 3.480000000000000000e+02 8.444939740002155304e-04 4.165871534496545792e-03
3.520000000000000000e+02 3.520000000000000000e+02 8.037896477617323399e-04 4.051540512591600418e-03
3.560000000000000000e+02 3.560000000000000000e+02 8.255020948126912117e-04 4.127888940274715424e-03
3.610000000000000000e+02 3.610000000000000000e+02 8.740621851757168770e-04 4.224641248583793640e-03
3.650000000000000000e+02 3.650000000000000000e+02 7.595239439979195595e-04 3.960748203098773956e-03
3.690000000000000000e+02 3.690000000000000000e+02 7.113642059266567230e-04 3.823008388280868530e-03
3.730000000000000000e+02 3.730000000000000000e+02 7.887098472565412521e-04 4.192003980278968811e-03
3.780000000000000000e+02 3.780000000000000000e+02 8.648537332192063332e-04 4.224281758069992065e-03
3.820000000000000000e+02 3.820000000000000000e+02 8.218041039071977139e-04 4.164515063166618347e-03
3.860000000000000000e+02 3.860000000000000000e+02 7.940047071315348148e-04 4.074111115187406540e-03
3.910000000000000000e+02 3.910000000000000000e+02 7.215860532596707344e-04 3.908899612724781036e-03
3.950000000000000000e+02 3.950000000000000000e+02 6.399570265784859657e-04 3.679150482639670372e-03
4.000000000000000000e+02 4.000000000000000000e+02 7.101838127709925175e-04 3.971993923187255859e-03
4.050000000000000000e+02 4.050000000000000000e+02 7.708732737228274345e-04 4.103733226656913757e-03
4.090000000000000000e+02 4.090000000000000000e+02 9.930380620062351227e-04 4.650299437344074249e-03
4.140000000000000000e+02 4.140000000000000000e+02 8.322396897710859776e-04 4.139532800763845444e-03
4.190000000000000000e+02 4.190000000000000000e+02 6.934822304174304008e-04 3.769285744056105614e-03
4.240000000000000000e+02 4.240000000000000000e+02 6.626372341997921467e-04 3.750776872038841248e-03
4.290000000000000000e+02 4.290000000000000000e+02 6.716763600707054138e-04 3.761207684874534607e-03
4.340000000000000000e+02 4.340000000000000000e+02 7.136177155189216137e-04 3.931540064513683319e-03
4.390000000000000000e+02 4.390000000000000000e+02 6.434140959754586220e-04 3.739944426342844963e-03
4.440000000000000000e+02 4.440000000000000000e+02 6.220181821845471859e-04 3.641104092821478844e-03
4.490000000000000000e+02 4.490000000000000000e+02 6.796362577006220818e-04 3.907616250216960907e-03
4.540000000000000000e+02 4.540000000000000000e+02 6.032184464856982231e-04 3.602975979447364807e-03
4.590000000000000000e+02 4.590000000000000000e+02 5.873086629435420036e-04 3.691111924126744270e-03
4.650000000000000000e+02 4.650000000000000000e+02 5.396784981712698936e-04 3.490179544314742088e-03
4.700000000000000000e+02 4.700000000000000000e+02 9.205929818563163280e-04 4.458901938050985336e-03
4.760000000000000000e+02 4.760000000000000000e+02 6.576707819476723671e-04 3.795273602008819580e-03
4.810000000000000000e+02 4.810000000000000000e+02 5.929695325903594494e-04 3.578072879463434219e-03
4.870000000000000000e+02 4.870000000000000000e+02 5.357253248803317547e-04 3.488109679892659187e-03
4.920000000000000000e+02 4.920000000000000000e+02 4.723132005892693996e-04 3.308457788079977036e-03
4.980000000000000000e+02 4.980000000000000000e+02 6.842790171504020691e-04 3.960242029279470444e-03
5.040000000000000000e+02 5.040000000000000000e+02 5.657768342643976212e-04 3.513850737363100052e-03
5.100000000000000000e+02 5.100000000000000000e+02 5.064436700195074081e-04 3.423529909923672676e-03
5.160000000000000000e+02 5.160000000000000000e+02 4.764455079566687346e-04 3.405155381187796593e-03
5.220000000000000000e+02 5.220000000000000000e+02 6.833944935351610184e-04 3.981814719736576080e-03
5.280000000000000000e+02 5.280000000000000000e+02 7.196238730102777481e-04 3.922213800251483917e-03
5.340000000000000000e+02 5.340000000000000000e+02 5.494022043421864510e-04 3.500018734484910965e-03
5.400000000000000000e+02 5.400000000000000000e+02 4.891811404377222061e-04 3.385273739695549011e-03
5.460000000000000000e+02 5.460000000000000000e+02 4.743975587189197540e-04 3.350120037794113159e-03
5.530000000000000000e+02 5.530000000000000000e+02 5.565349711105227470e-04 3.644154407083988190e-03
5.590000000000000000e+02 5.590000000000000000e+02 4.666749737225472927e-04 3.368249628692865372e-03
5.650000000000000000e+02 5.650000000000000000e+02 4.905334208160638809e-04 3.394035156816244125e-03
5.720000000000000000e+02 5.720000000000000000e+02 6.421187426894903183e-04 3.848991356790065765e-03
5.790000000000000000e+02 5.790000000000000000e+02 5.227057263255119324e-04 3.440583823248744011e-03
5.850000000000000000e+02 5.850000000000000000e+02 4.549157747533172369e-04 3.278128337115049362e-03
5.920000000000000000e+02 5.920000000000000000e+02 4.312314558774232864e-04 3.253350034356117249e-03
5.990000000000000000e+02 5.990000000000000000e+02 4.828700621146708727e-04 3.413472557440400124e-03
6.060000000000000000e+02 6.060000000000000000e+02 4.372042894829064608e-04 3.248385852202773094e-03
6.130000000000000000e+02 6.130000000000000000e+02 5.003346595913171768e-04 3.475225297734141350e-03
6.200000000000000000e+02 6.200000000000000000e+02 5.542694707401096821e-04 3.493936266750097275e-03
6.270000000000000000e+02 6.270000000000000000e+02 4.158379451837390661e-04 3.219160484150052071e-03
6.350000000000000000e+02 6.350000000000000000e+02 4.203926655463874340e-04 3.268674481660127640e-03
6.420000000000000000e+02 6.420000000000000000e+02 3.729640156961977482e-04 3.155377926304936409e-03
6.490000000000000000e+02 6.490000000000000000e+02 4.352233372628688812e-04 3.275689668953418732e-03
6.570000000000000000e+02 6.570000000000000000e+02 4.375748394522815943e-04 3.261237870901823044e-03
6.640000000000000000e+02 6.640000000000000000e+02 3.631578292697668076e-04 3.063117619603872299e-03
6.720000000000000000e+02 6.720000000000000000e+02 3.718388907145708799e-04 3.090169746428728104e-03
6.800000000000000000e+02 6.800000000000000000e+02 4.789234662894159555e-04 3.473889082670211792e-03
6.880000000000000000e+02 6.880000000000000000e+02 4.492856096476316452e-04 3.438653424382209778e-03
6.960000000000000000e+02 6.960000000000000000e+02 3.695620107464492321e-04 3.167599672451615334e-03
7.040000000000000000e+02 7.040000000000000000e+02 5.044540157541632652e-04 3.519506426528096199e-03
7.120000000000000000e+02 7.120000000000000000e+02 4.204677534289658070e-04 3.274231916293501854e-03
7.200000000000000000e+02 7.200000000000000000e+02 3.848909982480108738e-04 3.171269549056887627e-03
7.290000000000000000e+02 7.290000000000000000e+02 3.149390104226768017e-04 3.006972838193178177e-03
7.370000000000000000e+02 7.370000000000000000e+02 4.073827003594487906e-04 3.240385558456182480e-03
7.460000000000000000e+02 7.460000000000000000e+02 4.186879377812147141e-04 3.225611522793769836e-03
7.540000000000000000e+02 7.540000000000000000e+02 3.204462700523436069e-04 3.004173748195171356e-03
7.630000000000000000e+02 7.630000000000000000e+02 4.324814362917095423e-04 3.347895340994000435e-03
7.720000000000000000e+02 7.720000000000000000e+02 3.904579207301139832e-04 3.137074876576662064e-03
7.810000000000000000e+02 7.810000000000000000e+02 3.088809899054467678e-04 2.967702224850654602e-03
7.900000000000000000e+02 7.900000000000000000e+02 3.157453320454806089e-04 3.061952069401741028e-03
7.990000000000000000e+02 7.990000000000000000e+02 4.251988721080124378e-04 3.368957433849573135e-03
8.080000000000000000e+02 8.080000000000000000e+02 3.563858917914330959e-04 3.069626633077859879e-03
8.180000000000000000e+02 8.180000000000000000e+02 2.537411928642541170e-04 2.834199229255318642e-03
8.270000000000000000e+02 8.270000000000000000e+02 3.957831067964434624e-04 3.243605373427271843e-03
8.370000000000000000e+02 8.370000000000000000e+02 3.435505204834043980e-04 3.041958902031183243e-03
8.470000000000000000e+02 8.470000000000000000e+02 2.407502179266884923e-04 2.785487566143274307e-03
8.560000000000000000e+02 8.560000000000000000e+02 2.731324348133057356e-04 2.907082904130220413e-03
8.660000000000000000e+02 8.660000000000000000e+02 2.413723996141925454e-04 2.792249899357557297e-03
8.760000000000000000e+02 8.760000000000000000e+02 4.469579434953629971e-04 3.383912146091461182e-03
8.870000000000000000e+02 8.870000000000000000e+02 3.293162444606423378e-04 2.969835419207811356e-03
8.970000000000000000e+02 8.970000000000000000e+02 2.541434078011661768e-04 2.824232447892427444e-03
9.070000000000000000e+02 9.070000000000000000e+02 2.901981351897120476e-04 2.940573263913393021e-03
9.180000000000000000e+02 9.180000000000000000e+02 3.385767631698399782e-04 3.067092504352331161e-03
9.280000000000000000e+02 9.280000000000000000e+02 3.315146022941917181e-04 3.001879435032606125e-03
9.390000000000000000e+02 9.390000000000000000e+02 2.492397325113415718e-04 2.858751453459262848e-03
9.500000000000000000e+02 9.500000000000000000e+02 3.235230979043990374e-04 3.025238867849111557e-03
9.610000000000000000e+02 9.610000000000000000e+02 2.584019675850868225e-04 2.882377710193395615e-03
9.720000000000000000e+02 9.720000000000000000e+02 2.128867199644446373e-04 2.791580976918339729e-03
9.830000000000000000e+02 9.830000000000000000e+02 3.655648906715214252e-04 3.148720599710941315e-03
9.950000000000000000e+02 9.950000000000000000e+02 2.136216935468837619e-04 2.728200750425457954e-03
1.006000000000000000e+03 1.006000000000000000e+03 1.663938746787607670e-04 2.639698795974254608e-03
1.018000000000000000e+03 1.018000000000000000e+03 4.161412944085896015e-04 3.310188883915543556e-03
1.030000000000000000e+03 1.030000000000000000e+03 2.784731332212686539e-04 2.887429669499397278e-03
1.042000000000000000e+03 1.042000000000000000e+03 2.300727792317047715e-04 2.733191475272178650e-03
1.054000000000000000e+03 1.054000000000000000e+03 2.121965080732479692e-04 2.703367266803979874e-03
1.066000000000000000e+03 1.066000000000000000e+03 1.751963573042303324e-04 2.673159819096326828e-03
1.079000000000000000e+03 1.079000000000000000e+03 4.174738714937120676e-04 3.411092096939682961e-03
1.091000000000000000e+03 1.091000000000000000e+03 2.418623480480164289e-04 2.793587744235992432e-03
1.104000000000000000e+03 1.104000000000000000e+03 2.775129396468400955e-04 2.881076652556657791e-03
1.116000000000000000e+03 1.116000000000000000e+03 2.209152880823239684e-04 2.784812590107321739e-03
1.129000000000000000e+03 1.129000000000000000e+03 2.009736199397593737e-04 2.743199234828352928e-03
1.143000000000000000e+03 1.143000000000000000e+03 2.316306927241384983e-04 2.835847437381744385e-03
1.156000000000000000e+03 1.156000000000000000e+03 1.735920523060485721e-04 2.733636414632201195e-03
1.169000000000000000e+03 1.169000000000000000e+03 2.310194249730557203e-04 2.834091428667306900e-03
1.183000000000000000e+03 1.183000000000000000e+03 1.830197870731353760e-04 2.667457796633243561e-03
1.196000000000000000e+03 1.196000000000000000e+03 2.449791063554584980e-04 2.873055869713425636e-03
1.210000000000000000e+03 1.210000000000000000e+03 1.733139506541192532e-04 2.647663699463009834e-03
1.224000000000000000e+03 1.224000000000000000e+03 1.613561616977676749e-04 2.671290654689073563e-03
1.239000000000000000e+03 1.239000000000000000e+03 2.268628159072250128e-04 2.872392535209655762e-03
1.253000000000000000e+03 1.253000000000000000e+03 2.515571541152894497e-04 2.878867089748382568e-03
1.267000000000000000e+03 1.267000000000000000e+03 2.619745500851422548e-04 2.882157219573855400e-03
1.282000000000000000e+03 1.282000000000000000e+03 1.585895370226353407e-04 2.640011254698038101e-03
1.297000000000000000e+03 1.297000000000000000e+03 2.002255641855299473e-04 2.744161523878574371e-03
1.312000000000000000e+03 1.312000000000000000e+03 1.356826251139864326e-04 2.585632726550102234e-03
1.327000000000000000e+03 1.327000000000000000e+03 1.682561123743653297e-04 2.759192138910293579e-03
1.343000000000000000e+03 1.343000000000000000e+03 1.522564562037587166e-04 2.599524101242423058e-03
1.358000000000000000e+03 1.358000000000000000e+03 1.193842690554447472e-04 2.595781115815043449e-03
1.374000000000000000e+03 1.374000000000000000e+03 1.994262274820357561e-04 2.796837594360113144e-03
1.390000000000000000e+03 1.390000000000000000e+03 2.327508991584181786e-04 2.818006090819835663e-03
1.406000000000000000e+03 1.406000000000000000e+03 1.370225800201296806e-04 2.584169385954737663e-03
1.422000000000000000e+03 1.422000000000000000e+03 1.260223361896350980e-04 2.560815308243036270e-03
1.439000000000000000e+03 1.439000000000000000e+03 1.039945418597199023e-04 2.563133370131254196e-03
1.455000000000000000e+03 1.455000000000000000e+03 2.600052976049482822e-04 2.981576602905988693e-03
1.472000000000000000e+03 1.472000000000000000e+03 2.632022369652986526e-04 2.838251180946826935e-03
1.489000000000000000e+03 1.489000000000000000e+03 1.878044568002223969e-04 2.698085736483335495e-03
1.507000000000000000e+03 1.507000000000000000e+03 1.478808117099106312e-04 2.662226324900984764e-03
1.524000000000000000e+03 1.524000000000000000e+03 1.338203146588057280e-04 2.573427045717835426e-03
1.542000000000000000e+03 1.542000000000000000e+03 1.431034761480987072e-04 2.614852041006088257e-03
1.560000000000000000e+03 1.560000000000000000e+03 1.515672192908823490e-04 2.676958916708827019e-03
1.578000000000000000e+03 1.578000000000000000e+03 1.412932469975203276e-04 2.612857613712549210e-03
1.596000000000000000e+03 1.596000000000000000e+03 1.351298269582912326e-04 2.654710784554481506e-03
1.615000000000000000e+03 1.615000000000000000e+03 1.117552674259059131e-04 2.563768997788429260e-03
1.633000000000000000e+03 1.633000000000000000e+03 8.282804628834128380e-05 2.518484601750969887e-03
1.652000000000000000e+03 1.652000000000000000e+03 1.849503896664828062e-04 2.754005836322903633e-03
1.671000000000000000e+03 1.671000000000000000e+03 8.252196857938542962e-05 2.459096256643533707e-03
1.691000000000000000e+03 1.691000000000000000e+03 2.198229485657066107e-04 2.857084386050701141e-03
1.710000000000000000e+03 1.710000000000000000e+03 1.989467855310067534e-04 2.755446825176477432e-03
1.730000000000000000e+03 1.730000000000000000e+03 1.248756889253854752e-04 2.568529918789863586e-03
1.750000000000000000e+03 1.750000000000000000e+03 1.819441822590306401e-04 2.750460524111986160e-03
1.771000000000000000e+03 1.771000000000000000e+03 7.416024163831025362e-05 2.460707444697618484e-03
1.791000000000000000e+03 1.791000000000000000e+03 2.033546334132552147e-04 2.801434602588415146e-03
1.812000000000000000e+03 1.812000000000000000e+03 7.766315684420987964e-05 2.494277898222208023e-03
1.833000000000000000e+03 1.833000000000000000e+03 9.066810889635235071e-05 2.526946365833282471e-03
1.854000000000000000e+03 1.854000000000000000e+03 6.593183206859976053e-05 2.475683111697435379e-03
1.876000000000000000e+03 1.876000000000000000e+03 1.170505129266530275e-04 2.593206707388162613e-03
1.897000000000000000e+03 1.897000000000000000e+03 9.163191134575754404e-05 2.500882372260093689e-03
1.919000000000000000e+03 1.919000000000000000e+03 5.905732541577890515e-05 2.435249509289860725e-03
1.942000000000000000e+03 1.942000000000000000e+03 1.075928157661110163e-04 2.524806186556816101e-03
1.964000000000000000e+03 1.964000000000000000e+03 7.902556535555049777e-05 2.463065553456544876e-03
1.987000000000000000e+03 1.987000000000000000e+03 1.235752715729176998e-04 2.635159064084291458e-03
2.010000000000000000e+03 2.010000000000000000e+03 2.279375330545008183e-04 2.857008250430226326e-03
2.033000000000000000e+03 2.033000000000000000e+03 5.733442958444356918e-04 3.634650260210037231e-03
2.057000000000000000e+03 2.057000000000000000e+03 3.926864301320165396e-04 3.183854743838310242e-03
2.081000000000000000e+03 2.081000000000000000e+03 1.917288755066692829e-04 2.659241203218698502e-03
2.105000000000000000e+03 2.105000000000000000e+03 1.746104098856449127e-04 2.726728795096278191e-03
2.129000000000000000e+03 2.129000000000000000e+03 1.637344394112005830e-04 2.710976172238588333e-03
2.154000000000000000e+03 2.154000000000000000e+03 9.117178706219419837e-05 2.446842845529317856e-03
2.179000000000000000e+03 2.179000000000000000e+03 1.555981871206313372e-04 2.583220601081848145e-03
2.204000000000000000e+03 2.204000000000000000e+03 7.247140456456691027e-05 2.434631343930959702e-03
2.230000000000000000e+03 2.230000000000000000e+03 8.745729428483173251e-05 2.469279337674379349e-03
2.256000000000000000e+03 2.256000000000000000e+03 1.259006676264107227e-04 2.566121751442551613e-03
2.282000000000000000e+03 2.282000000000000000e+03 5.485931251314468682e-05 2.413428854197263718e-03
2.308000000000000000e+03 2.308000000000000000e+03 1.560640230309218168e-04 2.678042510524392128e-03
2.335000000000000000e+03 2.335000000000000000e+03 4.849748802371323109e-05 2.351267961785197258e-03
2.362000000000000000e+03 2.362000000000000000e+03 5.494469951372593641e-05 2.362182596698403358e-03
2.389000000000000000e+03 2.389000000000000000e+03 6.052186290617100894e-05 2.426991704851388931e-03
2.417000000000000000e+03 2.417000000000000000e+03 7.456415914930403233e-05 2.394074574112892151e-03
2.445000000000000000e+03 2.445000000000000000e+03 7.530770380981266499e-05 2.395022194832563400e-03
2.473000000000000000e+03 2.473000000000000000e+03 4.827657539863139391e-05 2.366934437304735184e-03
2.502000000000000000e+03 2.502000000000000000e+03 8.314095612149685621e-05 2.485049422830343246e-03
2.531000000000000000e+03 2.531000000000000000e+03 3.065389682888053358e-05 2.339851576834917068e-03
2.560000000000000000e+03 2.560000000000000000e+03 8.314689330291002989e-05 2.429415471851825714e-03
2.590000000000000000e+03 2.590000000000000000e+03 6.156800372991710901e-05 2.406547311693429947e-03
2.620000000000000000e+03 2.620000000000000000e+03 5.516086457646451890e-05 2.384498016908764839e-03
2.651000000000000000e+03 2.651000000000000000e+03 5.943775613559409976e-05 2.402050886303186417e-03
2.681000000000000000e+03 2.681000000000000000e+03 3.218936763005331159e-05 2.335196826606988907e-03
2.712000000000000000e+03 2.712000000000000000e+03 8.299927867483347654e-05 2.424369333311915398e-03
2.744000000000000000e+03 2.744000000000000000e+03 9.456917177885770798e-05 2.427146304398775101e-03
2.776000000000000000e+03 2.776000000000000000e+03 3.713137994054704905e-05 2.333385171368718147e-03
2.808000000000000000e+03 2.808000000000000000e+03 7.463649671990424395e-05 2.422667574137449265e-03
2.840000000000000000e+03 2.840000000000000000e+03 3.834903473034501076e-04 3.091091522946953773e-03
2.873000000000000000e+03 2.873000000000000000e+03 1.343733310932293534e-04 2.487185411155223846e-03
2.907000000000000000e+03 2.907000000000000000e+03 1.319485891144722700e-04 2.487662713974714279e-03
2.940000000000000000e+03 2.940000000000000000e+03 7.240472768899053335e-05 2.335593570023775101e-03
2.974000000000000000e+03 2.974000000000000000e+03 6.695551564916968346e-05 2.366787986829876900e-03
3.009000000000000000e+03 3.009000000000000000e+03 3.155862214043736458e-05 2.250007819384336472e-03
3.044000000000000000e+03 3.044000000000000000e+03 2.646048051246907562e-05 2.264545997604727745e-03
3.079000000000000000e+03 3.079000000000000000e+03 7.891659333836287260e-05 2.389038214460015297e-03
3.115000000000000000e+03 3.115000000000000000e+03 5.344430246623232961e-05 2.381524303928017616e-03
3.151000000000000000e+03 3.151000000000000000e+03 2.588300594652537256e-05 2.284387126564979553e-03
3.187000000000000000e+03 3.187000000000000000e+03 3.854274109471589327e-05 2.314405748620629311e-03
3.224000000000000000e+03 3.224000000000000000e+03 2.490400947863236070e-05 2.278182888403534889e-03
3.262000000000000000e+03 3.262000000000000000e+03 1.664904702920466661e-04 2.577767474576830864e-03
3.300000000000000000e+03 3.300000000000000000e+03 2.830753510352224112e-04 2.786478260532021523e-03
3.338000000000000000e+03 3.338000000000000000e+03 1.641478447709232569e-04 2.550204284489154816e-03
3.376000000000000000e+03 3.376000000000000000e+03 1.299206342082470655e-04 2.478832378983497620e-03
3.416000000000000000e+03 3.416000000000000000e+03 8.858525688992813230e-05 2.421674318611621857e-03
3.455000000000000000e+03 3.455000000000000000e+03 9.757463703863322735e-05 2.432148903608322144e-03
3.495000000000000000e+03 3.495000000000000000e+03 5.510599294211715460e-05 2.345025772228837013e-03
3.536000000000000000e+03 3.536000000000000000e+03 5.250282265478745103e-05 2.306950045749545097e-03
3.577000000000000000e+03 3.577000000000000000e+03 4.043577064294368029e-05 2.306254580616950989e-03
3.618000000000000000e+03 3.618000000000000000e+03 2.943095569207798690e-05 2.296942519024014473e-03
3.660000000000000000e+03 3.660000000000000000e+03 3.050374471058603376e-05 2.283493056893348694e-03
3.703000000000000000e+03 3.703000000000000000e+03 3.459079380263574421e-05 2.291559707373380661e-03
3.746000000000000000e+03 3.746000000000000000e+03 1.952268212335184216e-05 2.286941744387149811e-03
3.789000000000000000e+03 3.789000000000000000e+03 4.645680382964201272e-05 2.279841806739568710e-03
3.833000000000000000e+03 3.833000000000000000e+03 9.689231228549033403e-05 2.485480159521102905e-03
3.877000000000000000e+03 3.877000000000000000e+03 3.137012390652671456e-05 2.241953974589705467e-03
3.922000000000000000e+03 3.922000000000000000e+03 2.060631595668382943e-05 2.252887934446334839e-03
3.968000000000000000e+03 3.968000000000000000e+03 1.768823858583346009e-05 2.249066485092043877e-03
4.014000000000000000e+03 4.014000000000000000e+03 2.519019108149223030e-05 2.268050098791718483e-03
4.060000000000000000e+03 4.060000000000000000e+03 6.486894562840461731e-04 3.557160496711730957e-03
4.107000000000000000e+03 4.107000000000000000e+03 1.870480191428214312e-04 2.526109572499990463e-03
4.155000000000000000e+03 4.155000000000000000e+03 6.437127740355208516e-05 2.259746659547090530e-03
4.203000000000000000e+03 4.203000000000000000e+03 4.963950414094142616e-05 2.238109707832336426e-03
4.252000000000000000e+03 4.252000000000000000e+03 3.971346450271084905e-05 2.210884355008602142e-03
4.301000000000000000e+03 4.301000000000000000e+03 1.492428127676248550e-04 2.529080025851726532e-03
4.351000000000000000e+03 4.351000000000000000e+03 3.871474473271518946e-05 2.217872766777873039e-03
4.401000000000000000e+03 4.401000000000000000e+03 6.176537135615944862e-05 2.296303166076540947e-03
4.452000000000000000e+03 4.452000000000000000e+03 2.249704084533732384e-05 2.206705044955015182e-03
4.504000000000000000e+03 4.504000000000000000e+03 1.551751483930274844e-05 2.179633360356092453e-03
4.556000000000000000e+03 4.556000000000000000e+03 1.460834391764365137e-05 2.187613863497972488e-03
4.609000000000000000e+03 4.609000000000000000e+03 2.273598147439770401e-05 2.200375776737928391e-03
4.663000000000000000e+03 4.663000000000000000e+03 4.066588007844984531e-05 2.276859479025006294e-03
4.717000000000000000e+03 4.717000000000000000e+03 1.264454913325607777e-04 2.282335190102458000e-03
4.771000000000000000e+03 4.771000000000000000e+03 1.038885166053660214e-04 2.315087709575891495e-03
4.827000000000000000e+03 4.827000000000000000e+03 5.174541001906618476e-05 2.234131796285510063e-03
4.882000000000000000e+03 4.882000000000000000e+03 1.270488719455897808e-04 2.467349171638488770e-03
4.939000000000000000e+03 4.939000000000000000e+03 2.831093661370687187e-05 2.165884710848331451e-03
4.996000000000000000e+03 4.996000000000000000e+03 1.231289479619590566e-05 2.132504712790250778e-03
5.054000000000000000e+03 5.054000000000000000e+03 1.198672816826729104e-05 2.130443695932626724e-03
5.113000000000000000e+03 5.113000000000000000e+03 4.847925447393208742e-04 3.335058689117431641e-03
5.172000000000000000e+03 5.172000000000000000e+03 6.176845636218786240e-05 2.233519451692700386e-03
5.232000000000000000e+03 5.232000000000000000e+03 2.904615394072607160e-05 2.173274289816617966e-03
5.293000000000000000e+03 5.293000000000000000e+03 1.122593093896284699e-04 2.366275992244482040e-03
5.354000000000000000e+03 5.354000000000000000e+03 4.275672472431324422e-05 2.229641657322645187e-03
5.416000000000000000e+03 5.416000000000000000e+03 4.929233546135947108e-05 2.235664986073970795e-03
5.479000000000000000e+03 5.479000000000000000e+03 3.679204382933676243e-05 2.220021095126867294e-03
5.542000000000000000e+03 5.542000000000000000e+03 7.534790347563102841e-05 2.333271782845258713e-03
5.607000000000000000e+03 5.607000000000000000e+03 3.776473749894648790e-05 2.216070424765348434e-03
5.672000000000000000e+03 5.672000000000000000e+03 1.139462983701378107e-05 2.153466921299695969e-03
5.737000000000000000e+03 5.737000000000000000e+03 8.307112693728413433e-06 2.152849920094013214e-03
5.804000000000000000e+03 5.804000000000000000e+03 4.042622822453267872e-05 2.212005201727151871e-03
5.871000000000000000e+03 5.871000000000000000e+03 7.965520126163028181e-06 2.144527388736605644e-03
5.939000000000000000e+03 5.939000000000000000e+03 1.794963827705942094e-05 2.181281335651874542e-03
6.008000000000000000e+03 6.008000000000000000e+03 1.272429290111176670e-05 2.154952380806207657e-03
6.078000000000000000e+03 6.078000000000000000e+03 5.980338755762204528e-06 2.157456474378705025e-03
6.148000000000000000e+03 6.148000000000000000e+03 2.011129981838166714e-05 2.153085079044103622e-03
6.220000000000000000e+03 6.220000000000000000e+03 9.488826435699593276e-06 2.156835980713367462e-03
6.292000000000000000e+03 6.292000000000000000e+03 6.275350642681587487e-06 2.138301264494657516e-03
6.365000000000000000e+03 6.365000000000000000e+03 2.723328179854433984e-05 2.204966964200139046e-03
6.438000000000000000e+03 6.438000000000000000e+03 2.512836654204875231e-04 2.625040011480450630e-03
6.513000000000000000e+03 6.513000000000000000e+03 1.411799021298065782e-04 2.346843481063842773e-03
6.588000000000000000e+03 6.588000000000000000e+03 1.373548293486237526e-04 2.350358758121728897e-03
6.665000000000000000e+03 6.665000000000000000e+03 4.973640898242592812e-05 2.187741920351982117e-03
6.742000000000000000e+03 6.742000000000000000e+03 4.464924131752923131e-05 2.183462958782911301e-03
6.820000000000000000e+03 6.820000000000000000e+03 3.416385152377188206e-05 2.171521540731191635e-03
6.899000000000000000e+03 6.899000000000000000e+03 2.484317155904136598e-05 2.129552420228719711e-03
6.979000000000000000e+03 6.979000000000000000e+03 3.855914110317826271e-05 2.169012092053890228e-03
7.060000000000000000e+03 7.060000000000000000e+03 4.758676732308231294e-05 2.232856815680861473e-03
7.142000000000000000e+03 7.142000000000000000e+03 1.180472554551670328e-05 2.126869047060608864e-03
7.225000000000000000e+03 7.225000000000000000e+03 1.156099824584089220e-05 2.108695218339562416e-03
7.309000000000000000e+03 7.309000000000000000e+03 8.255483407992869616e-06 2.102915197610855103e-03
7.393000000000000000e+03 7.393000000000000000e+03 1.211891685670707375e-05 2.116320189088582993e-03
7.479000000000000000e+03 7.479000000000000000e+03 9.716713066154625267e-06 2.090119756758213043e-03
7.566000000000000000e+03 7.566000000000000000e+03 6.059308361727744341e-06 2.090417779982089996e-03
7.653000000000000000e+03 7.653000000000000000e+03 1.694853381195571274e-05 2.131781075149774551e-03
7.742000000000000000e+03 7.742000000000000000e+03 1.423725625500082970e-04 2.380062360316514969e-03
7.832000000000000000e+03 7.832000000000000000e+03 2.164754732802975923e-05 2.064445987343788147e-03
7.923000000000000000e+03 7.923000000000000000e+03 1.659368717810139060e-05 2.041355008259415627e-03
8.014000000000000000e+03 8.014000000000000000e+03 1.558503936394117773e-05 2.062686719000339508e-03
8.107000000000000000e+03 8.107000000000000000e+03 1.340911967417923734e-05 2.050181385129690170e-03
8.201000000000000000e+03 8.201000000000000000e+03 3.086523520323680714e-06 2.035811310634016991e-03
8.296000000000000000e+03 8.296000000000000000e+03 1.245839957846328616e-04 2.244813833385705948e-03
8.393000000000000000e+03 8.393000000000000000e+03 5.410433368524536490e-05 2.084583044052124023e-03
8.490000000000000000e+03 8.490000000000000000e+03 3.234208270441740751e-05 2.058867365121841431e-03
8.588000000000000000e+03 8.588000000000000000e+03 8.568459634261671454e-06 2.012961544096469879e-03
8.688000000000000000e+03 8.688000000000000000e+03 1.023008280753856525e-05 2.021756023168563843e-03
8.789000000000000000e+03 8.789000000000000000e+03 1.621535193407908082e-05 2.060673199594020844e-03
8.890000000000000000e+03 8.890000000000000000e+03 6.795934496039990336e-06 2.032848075032234192e-03
8.993000000000000000e+03 8.993000000000000000e+03 4.898410679743392393e-06 2.016121521592140198e-03
9.098000000000000000e+03 9.098000000000000000e+03 5.367721769289346412e-06 2.014911267906427383e-03
9.203000000000000000e+03 9.203000000000000000e+03 2.629013124533230439e-06 2.004359848797321320e-03
9.310000000000000000e+03 9.310000000000000000e+03 4.634296146832639351e-06 2.011244185268878937e-03
9.418000000000000000e+03 9.418000000000000000e+03 1.107671596400905401e-05 2.046768087893724442e-03
9.527000000000000000e+03 9.527000000000000000e+03 1.764628395903855562e-04 2.400879282504320145e-03
9.637000000000000000e+03 9.637000000000000000e+03 2.856482933566439897e-05 2.037024591118097305e-03
9.749000000000000000e+03 9.749000000000000000e+03 1.827899541240185499e-05 2.036836696788668633e-03
9.862000000000000000e+03 9.862000000000000000e+03 1.141513985203346238e-05 2.039655344560742378e-03
9.976000000000000000e+03 9.976000000000000000e+03 1.787192559277173132e-05 2.015856560319662094e-03
1.009200000000000000e+04 1.009200000000000000e+04 1.477680780226364732e-05 2.012870972976088524e-03
1.020900000000000000e+04 1.020900000000000000e+04 5.612754648609552532e-06 1.998297637328505516e-03
1.032700000000000000e+04 1.032700000000000000e+04 8.890119715943001211e-06 2.015334554016590118e-03
1.044700000000000000e+04 1.044700000000000000e+04 4.075011020177043974e-06 1.987925264984369278e-03
1.056800000000000000e+04 1.056800000000000000e+04 4.872536919720005244e-06 2.000997541472315788e-03
1.069100000000000000e+04 1.069100000000000000e+04 3.118191380053758621e-04 2.674243878573179245e-03
1.081500000000000000e+04 1.081500000000000000e+04 3.004890822921879590e-05 1.999904168769717216e-03
1.094000000000000000e+04 1.094000000000000000e+04 1.738598439260385931e-05 2.013131044805049896e-03
1.106700000000000000e+04 1.106700000000000000e+04 9.309314918937161565e-06 1.999184954911470413e-03
1.119500000000000000e+04 1.119500000000000000e+04 4.476501089811790735e-06 1.992208883166313171e-03
1.132500000000000000e+04 1.132500000000000000e+04 6.844554263807367533e-06 2.005069283768534660e-03
1.145600000000000000e+04 1.145600000000000000e+04 2.006583054026123136e-05 2.040490508079528809e-03
1.158900000000000000e+04 1.158900000000000000e+04 1.271243309020064771e-05 1.975931692868471146e-03
1.172300000000000000e+04 1.172300000000000000e+04 4.407273081596940756e-06 1.989821903407573700e-03
1.185900000000000000e+04 1.185900000000000000e+04 9.445086107007227838e-06 2.003400120884180069e-03
1.199700000000000000e+04 1.199700000000000000e+04 2.062750809272984043e-06 1.989656826481223106e-03
1.213600000000000000e+04 1.213600000000000000e+04 1.041573523252736777e-05 2.010819036513566971e-03
1.227600000000000000e+04 1.227600000000000000e+04 1.420141052221879363e-04 2.258663065731525421e-03
1.241900000000000000e+04 1.241900000000000000e+04 2.428749940008856356e-05 2.006663475185632706e-03
1.256300000000000000e+04 1.256300000000000000e+04 2.294820842507760972e-05 2.034273929893970490e-03
1.270800000000000000e+04 1.270800000000000000e+04 7.144472419895464554e-06 2.004395006224513054e-03
1.285500000000000000e+04 1.285500000000000000e+04 4.343405817053280771e-05 2.048155292868614197e-03
1.300500000000000000e+04 1.300500000000000000e+04 1.810909088817425072e-05 1.974311191588640213e-03
1.315500000000000000e+04 1.315500000000000000e+04 6.768359526176936924e-06 1.947347540408372879e-03
1.330800000000000000e+04 1.330800000000000000e+04 7.664577424293383956e-06 1.972252735868096352e-03
1.346200000000000000e+04 1.346200000000000000e+04 3.894756900990614668e-06 1.966184237971901894e-03
1.361800000000000000e+04 1.361800000000000000e+04 6.660322014795383438e-06 1.924642943777143955e-03
1.377600000000000000e+04 1.377600000000000000e+04 1.009101470117457211e-05 1.938944915309548378e-03
1.393600000000000000e+04 1.393600000000000000e+04 1.036697176459711045e-05 1.947667682543396950e-03
1.409700000000000000e+04 1.409700000000000000e+04 4.589977834257297218e-06 1.931745791807770729e-03
1.426100000000000000e+04 1.426100000000000000e+04 7.542275852756574750e-06 1.927477773278951645e-03
1.442600000000000000e+04 1.442600000000000000e+04 2.955224772449582815e-06 1.908665755763649940e-03
1.459300000000000000e+04 1.459300000000000000e+04 2.379376383032649755e-04 2.456433605402708054e-03
1.476200000000000000e+04 1.476200000000000000e+04 6.491905514849349856e-05 2.096541225910186768e-03
1.493300000000000000e+04 1.493300000000000000e+04 3.830800415016710758e-05 2.042540581896901131e-03
1.510600000000000000e+04 1.510600000000000000e+04 9.593672075425274670e-06 2.006846945732831955e-03
1.528200000000000000e+04 1.528200000000000000e+04 8.881963367457501590e-06 2.036385005339980125e-03
1.545900000000000000e+04 1.545900000000000000e+04 5.636779860651586205e-06 2.041193190962076187e-03
1.563800000000000000e+04 1.563800000000000000e+04 5.346477337297983468e-06 2.024870133027434349e-03
1.581900000000000000e+04 1.581900000000000000e+04 1.343051844742149115e-04 2.191597362980246544e-03
1.600200000000000000e+04 1.600200000000000000e+04 1.863346915342845023e-05 1.977375708520412445e-03
1.618800000000000000e+04 1.618800000000000000e+04 1.412095207342645153e-05 1.998152583837509155e-03
1.637600000000000000e+04 1.637600000000000000e+04 1.473755401093512774e-05 2.011199714615941048e-03
1.656500000000000000e+04 1.656500000000000000e+04 4.433674348547356203e-06 1.981209497898817062e-03
1.675700000000000000e+04 1.675700000000000000e+04 2.772321067823213525e-06 1.961977453902363777e-03
1.695200000000000000e+04 1.695200000000000000e+04 4.089456524525303394e-06 1.975811086595058441e-03
1.714800000000000000e+04 1.714800000000000000e+04 7.261012797243893147e-06 1.956980675458908081e-03
1.734700000000000000e+04 1.734700000000000000e+04 1.875568850664421916e-04 2.273518592119216919e-03
1.754800000000000000e+04 1.754800000000000000e+04 7.842651029932312667e-06 1.933270948939025402e-03
1.775100000000000000e+04 1.775100000000000000e+04 4.211874966131290421e-06 1.944729825481772423e-03
1.795700000000000000e+04 1.795700000000000000e+04 3.190855750290211290e-06 1.949433702975511551e-03
1.816500000000000000e+04 1.816500000000000000e+04 2.494582622603047639e-05 1.984566450119018555e-03
1.837600000000000000e+04 1.837600000000000000e+04 3.901322543242713436e-06 1.935655134730041027e-03
1.858900000000000000e+04 1.858900000000000000e+04 2.200585413447697647e-06 1.933450694195926189e-03
1.880400000000000000e+04 1.880400000000000000e+04 2.299282414242043160e-06 1.926597091369330883e-03
1.902200000000000000e+04 1.902200000000000000e+04 1.824279252105043270e-06 1.920499256812036037e-03
1.924300000000000000e+04 1.924300000000000000e+04 3.533505832820083015e-06 1.919967820867896080e-03
1.946600000000000000e+04 1.946600000000000000e+04 6.810697414039168507e-06 1.921929884701967239e-03
1.969200000000000000e+04 1.969200000000000000e+04 3.420576103962957859e-05 2.011808566749095917e-03
1.992000000000000000e+04 1.992000000000000000e+04 1.389464978274190798e-05 1.844118116423487663e-03
2.015100000000000000e+04 2.015100000000000000e+04 6.136015144875273108e-06 1.813171897083520889e-03
2.038400000000000000e+04 2.038400000000000000e+04 1.319001239608041942e-05 1.841952442191541195e-03
2.062100000000000000e+04 2.062100000000000000e+04 2.189537781305261888e-06 1.820002915337681770e-03
2.086000000000000000e+04 2.086000000000000000e+04 4.448352228791918606e-06 1.837200950831174850e-03
2.110100000000000000e+04 2.110100000000000000e+04 2.988874712173128501e-06 1.829296350479125977e-03
2.134600000000000000e+04 2.134600000000000000e+04 4.331625859776977450e-06 1.784488558769226074e-03
2.159300000000000000e+04 2.159300000000000000e+04 3.002567609655670822e-06 1.800991361960768700e-03
2.184400000000000000e+04 2.184400000000000000e+04 1.468289337935857475e-05 1.812145113945007324e-03
2.209700000000000000e+04 2.209700000000000000e+04 3.392587586859008297e-06 1.773010240867733955e-03
2.235300000000000000e+04 2.235300000000000000e+04 2.616614892758661881e-06 1.767999259755015373e-03
2.261200000000000000e+04 2.261200000000000000e+04 3.598669081839034334e-06 1.783065730705857277e-03
2.287400000000000000e+04 2.287400000000000000e+04 1.920728664117632434e-06 1.775122014805674553e-03
2.313900000000000000e+04 2.313900000000000000e+04 5.705272542400052771e-06 1.783581683412194252e-03
2.340800000000000000e+04 2.340800000000000000e+04 1.128158146457280964e-05 1.876986701972782612e-03
2.367900000000000000e+04 2.367900000000000000e+04 4.347111371316714212e-06 1.911966246552765369e-03
2.395300000000000000e+04 2.395300000000000000e+04 3.928329988411860541e-06 1.914466032758355141e-03
2.423100000000000000e+04 2.423100000000000000e+04 5.079715265310369432e-06 1.896133180707693100e-03
2.451200000000000000e+04 2.451200000000000000e+04 1.607530293767922558e-06 1.912329462356865406e-03
2.479600000000000000e+04 2.479600000000000000e+04 5.847517968504689634e-06 1.924330368638038635e-03
2.508300000000000000e+04 2.508300000000000000e+04 2.689206303330138326e-05 1.880383817479014397e-03
2.537400000000000000e+04 2.537400000000000000e+04 3.722090013980050571e-06 1.843986334279179573e-03
2.566800000000000000e+04 2.566800000000000000e+04 3.701737568917451426e-06 1.854920759797096252e-03
2.596600000000000000e+04 2.596600000000000000e+04 5.823279025207739323e-06 1.846006605774164200e-03
2.626700000000000000e+04 2.626700000000000000e+04 1.584138431098836008e-06 1.852371380664408207e-03
2.657100000000000000e+04 2.657100000000000000e+04 4.131750756641849875e-06 1.794884097762405872e-03
2.687900000000000000e+04 2.687900000000000000e+04 4.345582055975683033e-06 1.801956794224679470e-03
2.719100000000000000e+04 2.719100000000000000e+04 4.966008418705314398e-06 1.799358753487467766e-03
2.750600000000000000e+04 2.750600000000000000e+04 2.906605914176907390e-06 1.799708697944879532e-03
2.782500000000000000e+04 2.782500000000000000e+04 1.633813008083961904e-05 1.875987392850220203e-03
2.814700000000000000e+04 2.814700000000000000e+04 4.663541403715498745e-06 1.907825469970703125e-03
2.847400000000000000e+04 2.847400000000000000e+04 3.988215667050099000e-06 1.921371323987841606e-03
2.880400000000000000e+04 2.880400000000000000e+04 4.219651600578799844e-06 1.908951206132769585e-03
2.913800000000000000e+04 2.913800000000000000e+04 5.752418019255856052e-06 1.907379482872784138e-03
2.947500000000000000e+04 2.947500000000000000e+04 2.582856495791929774e-06 1.891402644105255604e-03
2.981700000000000000e+04 2.981700000000000000e+04 1.089918805519118905e-05 1.830694149248301983e-03
3.016300000000000000e+04 3.016300000000000000e+04 8.393684765906073153e-06 1.814271789044141769e-03
3.051200000000000000e+04 3.051200000000000000e+04 3.404456492717145011e-06 1.837963820435106754e-03
3.086600000000000000e+04 3.086600000000000000e+04 1.262226078324601986e-06 1.831313711591064930e-03
3.122400000000000000e+04 3.122400000000000000e+04 1.264151705981930718e-06 1.831299392506480217e-03
3.158600000000000000e+04 3.158600000000000000e+04 3.365280690559302457e-06 1.811419497244060040e-03
3.195200000000000000e+04 3.195200000000000000e+04 1.756189249135786667e-06 1.808166736736893654e-03
3.232200000000000000e+04 3.232200000000000000e+04 1.799876486074936111e-06 1.821718877181410789e-03
3.269700000000000000e+04 3.269700000000000000e+04 5.025754035159479827e-06 1.782837556675076485e-03
3.307600000000000000e+04 3.307600000000000000e+04 2.978598331537796184e-06 1.796032651327550411e-03
3.345900000000000000e+04 3.345900000000000000e+04 2.473346967235556804e-06 1.825674669817090034e-03
3.384700000000000000e+04 3.384700000000000000e+04 2.188828830185229890e-06 1.813033828511834145e-03
3.423900000000000000e+04 3.423900000000000000e+04 2.699871174627332948e-06 1.830391003750264645e-03
3.463600000000000000e+04 3.463600000000000000e+04 4.349501978140324354e-06 1.835759496316313744e-03
3.503800000000000000e+04 3.503800000000000000e+04 2.142847733921371400e-06 1.880176481790840626e-03
3.544400000000000000e+04 3.544400000000000000e+04 5.022541699872817844e-06 1.892343279905617237e-03
3.585500000000000000e+04 3.585500000000000000e+04 3.394982741156127304e-06 1.783320447430014610e-03
3.627000000000000000e+04 3.627000000000000000e+04 2.073057885354501195e-06 1.823352300561964512e-03
3.669100000000000000e+04 3.669100000000000000e+04 2.103919541696086526e-06 1.824105973355472088e-03
3.711600000000000000e+04 3.711600000000000000e+04 2.770092578430194408e-06 1.825004699639976025e-03
3.754600000000000000e+04 3.754600000000000000e+04 8.820761649985797703e-06 1.750205992721021175e-03
3.798100000000000000e+04 3.798100000000000000e+04 1.134495391852397006e-06 1.782618230208754539e-03
3.842200000000000000e+04 3.842200000000000000e+04 2.520898988223052584e-06 1.784279244020581245e-03
3.886700000000000000e+04 3.886700000000000000e+04 4.061374056618660688e-06 1.806615618988871574e-03
3.931700000000000000e+04 3.931700000000000000e+04 2.192983174609253183e-06 1.758595928549766541e-03
3.977300000000000000e+04 3.977300000000000000e+04 1.111101482820231467e-06 1.758477184921503067e-03
4.023400000000000000e+04 4.023400000000000000e+04 1.042035478349134792e-06 1.749966293573379517e-03
4.070100000000000000e+04 4.070100000000000000e+04 6.434815418288053479e-07 1.753376331180334091e-03
4.117200000000000000e+04 4.117200000000000000e+04 3.377122084202710539e-06 1.726035145111382008e-03
4.165000000000000000e+04 4.165000000000000000e+04 2.590728627183125354e-06 1.749570830725133419e-03
4.213200000000000000e+04 4.213200000000000000e+04 1.356496568405418657e-06 1.750962226651608944e-03
4.262100000000000000e+04 4.262100000000000000e+04 1.545935901958728209e-06 1.737841172143816948e-03
4.311500000000000000e+04 4.311500000000000000e+04 1.789037196431308985e-05 1.741215004585683346e-03
4.361400000000000000e+04 4.361400000000000000e+04 1.008479557640384883e-06 1.742042833939194679e-03
4.412000000000000000e+04 4.412000000000000000e+04 8.259173114311124664e-07 1.739897532388567924e-03
4.463100000000000000e+04 4.463100000000000000e+04 8.602226557741232682e-07 1.730854623019695282e-03
4.514900000000000000e+04 4.514900000000000000e+04 9.105980893764353823e-07 1.730774296447634697e-03
4.567200000000000000e+04 4.567200000000000000e+04 6.255553444134420715e-07 1.727803377434611320e-03
4.620100000000000000e+04 4.620100000000000000e+04 3.875660695484839380e-06 1.766397967003285885e-03
4.673700000000000000e+04 4.673700000000000000e+04 2.877260158129502088e-06 1.781576545909047127e-03
4.727900000000000000e+04 4.727900000000000000e+04 8.172540901796310209e-07 1.776485587470233440e-03
4.782700000000000000e+04 4.782700000000000000e+04 8.871487580108805560e-07 1.753174467012286186e-03
4.838100000000000000e+04 4.838100000000000000e+04 7.781776503179571591e-07 1.757201505824923515e-03
4.894200000000000000e+04 4.894200000000000000e+04 1.180228764496860094e-06 1.733433920890092850e-03
4.950900000000000000e+04 4.950900000000000000e+04 1.015451857711013872e-06 1.738219172693789005e-03
5.008300000000000000e+04 5.008300000000000000e+04 1.149312652160006110e-06 1.728842849843204021e-03
5.066400000000000000e+04 5.066400000000000000e+04 3.906237907358445227e-06 1.741171581670641899e-03
5.125100000000000000e+04 5.125100000000000000e+04 9.131978231380344369e-07 1.722562708891928196e-03
5.184500000000000000e+04 5.184500000000000000e+04 7.107292390173824970e-07 1.714548328891396523e-03
5.244600000000000000e+04 5.244600000000000000e+04 6.054735308680392336e-07 1.712915371172130108e-03
5.305400000000000000e+04 5.305400000000000000e+04 2.284519268869189546e-06 1.778736710548400879e-03
5.366900000000000000e+04 5.366900000000000000e+04 7.208819852166925557e-07 1.797718927264213562e-03
5.429100000000000000e+04 5.429100000000000000e+04 9.786872396944090724e-07 1.790825976058840752e-03
5.492000000000000000e+04 5.492000000000000000e+04 5.831129783473443240e-07 1.785345142707228661e-03
5.555700000000000000e+04 5.555700000000000000e+04 5.832066563016269356e-07 1.781752100214362144e-03
5.620100000000000000e+04 5.620100000000000000e+04 4.036635061765991850e-07 1.772108138538897038e-03
5.685200000000000000e+04 5.685200000000000000e+04 1.747857822920195758e-06 1.766146160662174225e-03
5.751100000000000000e+04 5.751100000000000000e+04 1.483699406890082173e-06 1.760972663760185242e-03
5.817800000000000000e+04 5.817800000000000000e+04 1.136060404860472772e-06 1.780452206730842590e-03
5.885200000000000000e+04 5.885200000000000000e+04 2.401979600108461455e-06 1.788143184967339039e-03
5.953400000000000000e+04 5.953400000000000000e+04 5.717469662158691790e-07 1.771790441125631332e-03
6.022400000000000000e+04 6.022400000000000000e+04 7.483331501134671271e-07 1.785581000149250031e-03
6.092200000000000000e+04 6.092200000000000000e+04 2.155098854927928187e-06 1.750573166646063328e-03
6.162900000000000000e+04 6.162900000000000000e+04 1.836180217651417479e-06 1.764546497724950314e-03
6.234300000000000000e+04 6.234300000000000000e+04 9.005495371638971847e-07 1.762750558555126190e-03
6.306600000000000000e+04 6.306600000000000000e+04 5.833339855598751456e-07 1.753119751811027527e-03
6.379700000000000000e+04 6.379700000000000000e+04 8.419451660302001983e-07 1.771600102074444294e-03
6.453600000000000000e+04 6.453600000000000000e+04 1.141620714406599291e-06 1.775639713741838932e-03
6.528400000000000000e+04 6.528400000000000000e+04 3.006211386491486337e-07 1.770328730344772339e-03
6.604100000000000000e+04 6.604100000000000000e+04 4.013387524537392892e-07 1.737152808345854282e-03
6.680600000000000000e+04 6.680600000000000000e+04 5.233619049249682575e-07 1.742383698001503944e-03
6.758100000000000000e+04 6.758100000000000000e+04 4.267536951374495402e-06 1.789379282854497433e-03
6.836400000000000000e+04 6.836400000000000000e+04 1.509511207586911041e-06 1.782888546586036682e-03
6.915600000000000000e+04 6.915600000000000000e+04 3.914900332802062621e-07 1.784443855285644531e-03
6.995800000000000000e+04 6.995800000000000000e+04 7.363897793766227551e-07 1.784293446689844131e-03
7.076900000000000000e+04 7.076900000000000000e+04 3.325690386191126890e-06 1.772437244653701782e-03
7.158900000000000000e+04 7.158900000000000000e+04 3.916744617527001537e-07 1.799540361389517784e-03
7.241900000000000000e+04 7.241900000000000000e+04 6.521398745462647639e-07 1.780560472980141640e-03
7.325800000000000000e+04 7.325800000000000000e+04 1.153432549472199753e-06 1.781538128852844238e-03
7.410800000000000000e+04 7.410800000000000000e+04 9.316494242739281617e-07 1.776539254933595657e-03
7.496700000000000000e+04 7.496700000000000000e+04 1.219147634401451796e-06 1.781601924449205399e-03
7.583600000000000000e+04 7.583600000000000000e+04 2.780669206003949512e-07 1.787875313311815262e-03
7.671500000000000000e+04 7.671500000000000000e+04 2.935848897323012352e-07 1.781309489160776138e-03
7.760400000000000000e+04 7.760400000000000000e+04 4.187050990367424674e-07 1.783655839972198009e-03
7.850300000000000000e+04 7.850300000000000000e+04 1.718067551337298937e-06 1.767471898347139359e-03
7.941300000000000000e+04 7.941300000000000000e+04 2.161653185339673655e-07 1.780418679118156433e-03
8.033400000000000000e+04 8.033400000000000000e+04 2.120294055885096896e-07 1.784369698725640774e-03
8.126500000000000000e+04 8.126500000000000000e+04 2.556484162141714478e-07 1.773795462213456631e-03
8.220700000000000000e+04 8.220700000000000000e+04 3.704811024363152683e-05 1.824726583436131477e-03
8.316000000000000000e+04 8.316000000000000000e+04 3.184651404808391817e-07 1.801268430426716805e-03
8.412400000000000000e+04 8.412400000000000000e+04 3.708194071805337444e-07 1.803416991606354713e-03
8.509900000000000000e+04 8.509900000000000000e+04 9.249652066500857472e-07 1.786547014489769936e-03
8.608500000000000000e+04 8.608500000000000000e+04 3.289272569872991880e-07 1.808716799132525921e-03
8.708300000000000000e+04 8.708300000000000000e+04 4.313353088036819827e-07 1.759112230502068996e-03
8.809200000000000000e+04 8.809200000000000000e+04 1.522118509456049651e-06 1.776861026883125305e-03
8.911300000000000000e+04 8.911300000000000000e+04 1.490085708155675093e-07 1.767240231856703758e-03
9.014600000000000000e+04 9.014600000000000000e+04 5.461769205794553272e-07 1.769962953403592110e-03
9.119100000000000000e+04 9.119100000000000000e+04 5.455867153614235576e-07 1.776272896677255630e-03
9.224800000000000000e+04 9.224800000000000000e+04 2.060016015548171708e-07 1.795384683646261692e-03
9.331800000000000000e+04 9.331800000000000000e+04 2.326014225673134206e-07 1.795209245756268501e-03
9.439900000000000000e+04 9.439900000000000000e+04 2.516313315936713479e-06 1.807411783374845982e-03
9.549300000000000000e+04 9.549300000000000000e+04 6.991884902163292281e-07 1.822458929382264614e-03
9.660000000000000000e+04 9.660000000000000000e+04 4.472097998586832546e-07 1.823304453864693642e-03
9.772000000000000000e+04 9.772000000000000000e+04 3.766213012568186969e-07 1.799220684915781021e-03
9.885300000000000000e+04 9.885300000000000000e+04 9.148354820354143158e-07 1.800209982320666313e-03
9.999800000000000000e+04 9.999800000000000000e+04 2.891974872909486294e-07 1.789694651961326599e-03


==> fig/CS_convergence_grass.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 3.369342908263206482e-02 9.955795109272003174e-02
2.000000000000000000e+00 2.000000000000000000e+00 4.064377397298812866e-02 1.227842271327972412e-01
3.000000000000000000e+00 3.000000000000000000e+00 3.744571655988693237e-02 1.119116097688674927e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.157657407224178314e-02 6.480997800827026367e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.877913437783718109e-02 5.659770965576171875e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.739438623189926147e-02 5.237204954028129578e-02
7.000000000000000000e+00 7.000000000000000000e+00 1.736653409898281097e-02 5.214485526084899902e-02
8.000000000000000000e+00 8.000000000000000000e+00 1.690500229597091675e-02 5.079618841409683228e-02
9.000000000000000000e+00 9.000000000000000000e+00 1.650796271860599518e-02 4.969689995050430298e-02
1.000000000000000000e+01 1.000000000000000000e+01 1.612957753241062164e-02 4.862110316753387451e-02
1.100000000000000000e+01 1.100000000000000000e+01 1.572916470468044281e-02 4.746016860008239746e-02
1.200000000000000000e+01 1.200000000000000000e+01 1.537296362221240997e-02 4.642864316701889038e-02
1.300000000000000000e+01 1.300000000000000000e+01 1.503936108201742172e-02 4.549053311347961426e-02
1.400000000000000000e+01 1.400000000000000000e+01 1.459858939051628113e-02 4.427175223827362061e-02
1.500000000000000000e+01 1.500000000000000000e+01 1.409790106117725372e-02 4.287791997194290161e-02
1.600000000000000000e+01 1.600000000000000000e+01 1.360367517918348312e-02 4.148828983306884766e-02
1.700000000000000000e+01 1.700000000000000000e+01 1.308848522603511810e-02 4.000898450613021851e-02
1.800000000000000000e+01 1.800000000000000000e+01 1.261374913156032562e-02 3.864488750696182251e-02
1.900000000000000000e+01 1.900000000000000000e+01 1.209564320743083954e-02 3.718572482466697693e-02
2.000000000000000000e+01 2.000000000000000000e+01 1.164068374782800674e-02 3.590700402855873108e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.121000573039054871e-02 3.465894609689712524e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.083697937428951263e-02 3.354418650269508362e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.056943181902170181e-02 3.275546431541442871e-02
2.400000000000000000e+01 2.400000000000000000e+01 1.032392494380474091e-02 3.207196295261383057e-02
2.500000000000000000e+01 2.500000000000000000e+01 1.017711497843265533e-02 3.167223930358886719e-02
2.600000000000000000e+01 2.600000000000000000e+01 1.003419514745473862e-02 3.131014481186866760e-02
2.700000000000000000e+01 2.700000000000000000e+01 9.973647072911262512e-03 3.122177161276340485e-02
2.800000000000000000e+01 2.800000000000000000e+01 9.929170832037925720e-03 3.119563683867454529e-02
2.900000000000000000e+01 2.900000000000000000e+01 9.892137721180915833e-03 3.118115290999412537e-02
3.000000000000000000e+01 3.000000000000000000e+01 9.844211861491203308e-03 3.111739084124565125e-02
3.100000000000000000e+01 3.100000000000000000e+01 9.779494255781173706e-03 3.099064901471138000e-02
3.200000000000000000e+01 3.200000000000000000e+01 9.699500165879726410e-03 3.084173984825611115e-02
3.300000000000000000e+01 3.300000000000000000e+01 9.595287032425403595e-03 3.060781024396419525e-02
3.400000000000000000e+01 3.400000000000000000e+01 9.482067078351974487e-03 3.034698963165283203e-02
3.500000000000000000e+01 3.500000000000000000e+01 9.348395280539989471e-03 3.003580868244171143e-02
3.600000000000000000e+01 3.600000000000000000e+01 9.210150688886642456e-03 2.964686974883079529e-02
3.700000000000000000e+01 3.700000000000000000e+01 9.103251621127128601e-03 2.940323948860168457e-02
3.800000000000000000e+01 3.800000000000000000e+01 8.995663374662399292e-03 2.910603955388069153e-02
3.900000000000000000e+01 3.900000000000000000e+01 8.993525058031082153e-03 2.915030717849731445e-02
4.000000000000000000e+01 4.000000000000000000e+01 8.864633738994598389e-03 2.871844545006752014e-02
4.100000000000000000e+01 4.100000000000000000e+01 8.737795054912567139e-03 2.840109542012214661e-02
4.200000000000000000e+01 4.200000000000000000e+01 8.490804582834243774e-03 2.763951011002063751e-02
4.300000000000000000e+01 4.300000000000000000e+01 8.364102803170681000e-03 2.729830704629421234e-02
4.400000000000000000e+01 4.400000000000000000e+01 8.323753252625465393e-03 2.723399177193641663e-02
4.500000000000000000e+01 4.500000000000000000e+01 8.286469615995883942e-03 2.710907347500324249e-02
4.600000000000000000e+01 4.600000000000000000e+01 8.271040394902229309e-03 2.711289376020431519e-02
4.700000000000000000e+01 4.700000000000000000e+01 8.242091163992881775e-03 2.703959494829177856e-02
4.800000000000000000e+01 4.800000000000000000e+01 8.210113272070884705e-03 2.698236517608165741e-02
4.900000000000000000e+01 4.900000000000000000e+01 8.150072768330574036e-03 2.682684920728206635e-02
5.000000000000000000e+01 5.000000000000000000e+01 8.278519846498966217e-03 2.723410911858081818e-02
5.100000000000000000e+01 5.100000000000000000e+01 8.923206478357315063e-03 2.917502447962760925e-02
5.200000000000000000e+01 5.200000000000000000e+01 9.486082941293716431e-03 3.081597015261650085e-02
5.300000000000000000e+01 5.300000000000000000e+01 8.310401812195777893e-03 2.751826494932174683e-02
5.400000000000000000e+01 5.400000000000000000e+01 8.630309253931045532e-03 2.826538123190402985e-02
5.500000000000000000e+01 5.500000000000000000e+01 8.594298735260963440e-03 2.806654758751392365e-02
5.600000000000000000e+01 5.600000000000000000e+01 7.948417216539382935e-03 2.624694816768169403e-02
5.700000000000000000e+01 5.700000000000000000e+01 8.253853768110275269e-03 2.719847671687602997e-02
5.800000000000000000e+01 5.800000000000000000e+01 7.820237427949905396e-03 2.594006620347499847e-02
5.900000000000000000e+01 5.900000000000000000e+01 8.058574050664901733e-03 2.662002295255661011e-02
6.000000000000000000e+01 6.000000000000000000e+01 7.680954877287149429e-03 2.553382888436317444e-02
6.100000000000000000e+01 6.100000000000000000e+01 7.800112012773752213e-03 2.595683373510837555e-02
6.200000000000000000e+01 6.200000000000000000e+01 7.580151315778493881e-03 2.537948638200759888e-02
6.300000000000000000e+01 6.300000000000000000e+01 7.619300391525030136e-03 2.558499947190284729e-02
6.400000000000000000e+01 6.400000000000000000e+01 7.495956495404243469e-03 2.526839450001716614e-02
6.500000000000000000e+01 6.500000000000000000e+01 7.424252107739448547e-03 2.511327154934406281e-02
6.600000000000000000e+01 6.600000000000000000e+01 7.344854064285755157e-03 2.490182593464851379e-02
6.700000000000000000e+01 6.700000000000000000e+01 7.253358140587806702e-03 2.468725293874740601e-02
6.800000000000000000e+01 6.800000000000000000e+01 7.235578261315822601e-03 2.472684346139431000e-02
6.900000000000000000e+01 6.900000000000000000e+01 7.149162702262401581e-03 2.447438612580299377e-02
7.000000000000000000e+01 7.000000000000000000e+01 7.262934930622577667e-03 2.489140816032886505e-02
7.100000000000000000e+01 7.100000000000000000e+01 7.736742962151765823e-03 2.627586573362350464e-02
7.200000000000000000e+01 7.200000000000000000e+01 9.307055734097957611e-03 3.095174580812454224e-02
7.300000000000000000e+01 7.300000000000000000e+01 9.514214470982551575e-03 3.130213543772697449e-02
7.400000000000000000e+01 7.400000000000000000e+01 8.343670517206192017e-03 2.783091366291046143e-02
7.500000000000000000e+01 7.500000000000000000e+01 8.849070407450199127e-03 2.938781678676605225e-02
7.600000000000000000e+01 7.600000000000000000e+01 8.043897338211536407e-03 2.683994919061660767e-02
7.700000000000000000e+01 7.700000000000000000e+01 8.117828518152236938e-03 2.703755721449851990e-02
7.800000000000000000e+01 7.800000000000000000e+01 7.906414568424224854e-03 2.637138217687606812e-02
7.900000000000000000e+01 7.900000000000000000e+01 7.943736389279365540e-03 2.648813277482986450e-02
8.000000000000000000e+01 8.000000000000000000e+01 7.629772648215293884e-03 2.557436004281044006e-02
8.100000000000000000e+01 8.100000000000000000e+01 7.699004374444484711e-03 2.583751641213893890e-02
8.200000000000000000e+01 8.200000000000000000e+01 7.506290916353464127e-03 2.529873512685298920e-02
8.300000000000000000e+01 8.300000000000000000e+01 7.388679310679435730e-03 2.493237517774105072e-02
8.400000000000000000e+01 8.400000000000000000e+01 7.446949370205402374e-03 2.510472945868968964e-02
8.500000000000000000e+01 8.500000000000000000e+01 7.153985090553760529e-03 2.433843165636062622e-02
8.600000000000000000e+01 8.600000000000000000e+01 7.230896968394517899e-03 2.463943511247634888e-02
8.700000000000000000e+01 8.700000000000000000e+01 7.064010016620159149e-03 2.422410622239112854e-02
8.800000000000000000e+01 8.800000000000000000e+01 6.996111478656530380e-03 2.407684922218322754e-02
8.900000000000000000e+01 8.900000000000000000e+01 6.934896111488342285e-03 2.394426986575126648e-02
9.000000000000000000e+01 9.000000000000000000e+01 6.832275539636611938e-03 2.366596832871437073e-02
9.100000000000000000e+01 9.100000000000000000e+01 6.786456331610679626e-03 2.356199920177459717e-02
9.200000000000000000e+01 9.200000000000000000e+01 6.686458364129066467e-03 2.333859354257583618e-02
9.300000000000000000e+01 9.300000000000000000e+01 6.642453838139772415e-03 2.328021824359893799e-02
9.400000000000000000e+01 9.400000000000000000e+01 6.529119331389665604e-03 2.305550314486026764e-02
9.500000000000000000e+01 9.500000000000000000e+01 6.492844782769680023e-03 2.304885350167751312e-02
9.700000000000000000e+01 9.700000000000000000e+01 6.393080577254295349e-03 2.273563668131828308e-02
9.800000000000000000e+01 9.800000000000000000e+01 6.428401917219161987e-03 2.288824319839477539e-02
9.900000000000000000e+01 9.900000000000000000e+01 6.818641442805528641e-03 2.419571205973625183e-02
1.000000000000000000e+02 1.000000000000000000e+02 8.578123524785041809e-03 2.911831438541412354e-02
1.010000000000000000e+02 1.010000000000000000e+02 8.804767392575740814e-03 2.995925396680831909e-02
1.020000000000000000e+02 1.020000000000000000e+02 7.620616815984249115e-03 2.628559060394763947e-02
1.030000000000000000e+02 1.030000000000000000e+02 7.890012115240097046e-03 2.690015919506549835e-02
1.050000000000000000e+02 1.050000000000000000e+02 7.271807640790939331e-03 2.499956078827381134e-02
1.060000000000000000e+02 1.060000000000000000e+02 6.916149519383907318e-03 2.382932975888252258e-02
1.070000000000000000e+02 1.070000000000000000e+02 7.106322795152664185e-03 2.430922910571098328e-02
1.080000000000000000e+02 1.080000000000000000e+02 6.718853488564491272e-03 2.326830103993415833e-02
1.100000000000000000e+02 1.100000000000000000e+02 6.574668455868959427e-03 2.300710603594779968e-02
1.110000000000000000e+02 1.110000000000000000e+02 6.657737307250499725e-03 2.323436737060546875e-02
1.120000000000000000e+02 1.120000000000000000e+02 6.451592314988374710e-03 2.277550846338272095e-02
1.140000000000000000e+02 1.140000000000000000e+02 6.294168531894683838e-03 2.243764325976371765e-02
1.150000000000000000e+02 1.150000000000000000e+02 6.253565661609172821e-03 2.233171276748180389e-02
1.160000000000000000e+02 1.160000000000000000e+02 6.178108975291252136e-03 2.227049507200717926e-02
1.180000000000000000e+02 1.180000000000000000e+02 6.032483186572790146e-03 2.187572978436946869e-02
1.190000000000000000e+02 1.190000000000000000e+02 5.955829285085201263e-03 2.175575122237205505e-02
1.200000000000000000e+02 1.200000000000000000e+02 5.861067213118076324e-03 2.155536599457263947e-02
1.220000000000000000e+02 1.220000000000000000e+02 5.756156984716653824e-03 2.138143032789230347e-02
1.230000000000000000e+02 1.230000000000000000e+02 5.681242328137159348e-03 2.115624770522117615e-02
1.250000000000000000e+02 1.250000000000000000e+02 5.699329078197479248e-03 2.137986384332180023e-02
1.260000000000000000e+02 1.260000000000000000e+02 5.997438915073871613e-03 2.214901149272918701e-02
1.270000000000000000e+02 1.270000000000000000e+02 7.049804553389549255e-03 2.532176673412322998e-02
1.290000000000000000e+02 1.290000000000000000e+02 8.308565244078636169e-03 2.880484238266944885e-02
1.300000000000000000e+02 1.300000000000000000e+02 7.961880415678024292e-03 2.789087779819965363e-02
1.320000000000000000e+02 1.320000000000000000e+02 7.164673879742622375e-03 2.497401088476181030e-02
1.340000000000000000e+02 1.340000000000000000e+02 6.978960707783699036e-03 2.456878870725631714e-02
1.350000000000000000e+02 1.350000000000000000e+02 6.743302568793296814e-03 2.369985170662403107e-02
1.370000000000000000e+02 1.370000000000000000e+02 6.547626107931137085e-03 2.303976938128471375e-02
1.380000000000000000e+02 1.380000000000000000e+02 6.445827893912792206e-03 2.280980348587036133e-02
1.400000000000000000e+02 1.400000000000000000e+02 6.188636645674705505e-03 2.224486507475376129e-02
1.410000000000000000e+02 1.410000000000000000e+02 6.185979116708040237e-03 2.226767502725124359e-02
1.430000000000000000e+02 1.430000000000000000e+02 5.950197577476501465e-03 2.163125574588775635e-02
1.450000000000000000e+02 1.450000000000000000e+02 5.762943997979164124e-03 2.121934480965137482e-02
1.460000000000000000e+02 1.460000000000000000e+02 5.702079273760318756e-03 2.112338691949844360e-02
1.480000000000000000e+02 1.480000000000000000e+02 5.531892180442810059e-03 2.078546024858951569e-02
1.500000000000000000e+02 1.500000000000000000e+02 5.406436044722795486e-03 2.051458507776260376e-02
1.520000000000000000e+02 1.520000000000000000e+02 5.355072207748889923e-03 2.051123976707458496e-02
1.530000000000000000e+02 1.530000000000000000e+02 5.381062626838684082e-03 2.058716863393783569e-02
1.550000000000000000e+02 1.550000000000000000e+02 5.696673877537250519e-03 2.163452655076980591e-02
1.570000000000000000e+02 1.570000000000000000e+02 5.360970273613929749e-03 2.068624086678028107e-02
1.590000000000000000e+02 1.590000000000000000e+02 5.124190356582403183e-03 2.005542628467082977e-02
1.610000000000000000e+02 1.610000000000000000e+02 5.271806381642818451e-03 2.064103260636329651e-02
1.630000000000000000e+02 1.630000000000000000e+02 4.933387972414493561e-03 1.972785592079162598e-02
1.640000000000000000e+02 1.640000000000000000e+02 4.932002630084753036e-03 1.972454041242599487e-02
1.660000000000000000e+02 1.660000000000000000e+02 5.266117863357067108e-03 2.083590254187583923e-02
1.680000000000000000e+02 1.680000000000000000e+02 5.408095661550760269e-03 2.118338271975517273e-02
1.700000000000000000e+02 1.700000000000000000e+02 5.659191403537988663e-03 2.188472077250480652e-02
1.720000000000000000e+02 1.720000000000000000e+02 6.223823875188827515e-03 2.353313937783241272e-02
1.740000000000000000e+02 1.740000000000000000e+02 6.394517607986927032e-03 2.384085766971111298e-02
1.760000000000000000e+02 1.760000000000000000e+02 5.515415221452713013e-03 2.119927480816841125e-02
1.780000000000000000e+02 1.780000000000000000e+02 5.286330822855234146e-03 2.052755467593669891e-02
1.800000000000000000e+02 1.800000000000000000e+02 5.146498791873455048e-03 2.018956467509269714e-02
1.820000000000000000e+02 1.820000000000000000e+02 4.944860935211181641e-03 1.964648254215717316e-02
1.850000000000000000e+02 1.850000000000000000e+02 4.720275290310382843e-03 1.917871087789535522e-02
1.870000000000000000e+02 1.870000000000000000e+02 4.576991777867078781e-03 1.885437406599521637e-02
1.890000000000000000e+02 1.890000000000000000e+02 4.486434161663055420e-03 1.871973648667335510e-02
1.910000000000000000e+02 1.910000000000000000e+02 4.495896399021148682e-03 1.875333860516548157e-02
1.930000000000000000e+02 1.930000000000000000e+02 4.722933284938335419e-03 1.961814984679222107e-02
1.960000000000000000e+02 1.960000000000000000e+02 5.045271944254636765e-03 2.063104882836341858e-02
1.980000000000000000e+02 1.980000000000000000e+02 4.700588062405586243e-03 1.951000653207302094e-02
2.000000000000000000e+02 2.000000000000000000e+02 4.855041392147541046e-03 1.992193050682544708e-02
2.020000000000000000e+02 2.020000000000000000e+02 5.009712651371955872e-03 2.046775631606578827e-02
2.050000000000000000e+02 2.050000000000000000e+02 5.236653611063957214e-03 2.111901715397834778e-02
2.070000000000000000e+02 2.070000000000000000e+02 4.863186739385128021e-03 2.004493772983551025e-02
2.100000000000000000e+02 2.100000000000000000e+02 4.531067796051502228e-03 1.904339343309402466e-02
2.120000000000000000e+02 2.120000000000000000e+02 4.393160343170166016e-03 1.869238168001174927e-02
2.140000000000000000e+02 2.140000000000000000e+02 4.286972805857658386e-03 1.847472228109836578e-02
2.170000000000000000e+02 2.170000000000000000e+02 4.083912353962659836e-03 1.793745905160903931e-02
2.190000000000000000e+02 2.190000000000000000e+02 4.043868277221918106e-03 1.800901629030704498e-02
2.220000000000000000e+02 2.220000000000000000e+02 4.121661186218261719e-03 1.843283511698246002e-02
2.250000000000000000e+02 2.250000000000000000e+02 5.455665290355682373e-03 2.223705500364303589e-02
2.270000000000000000e+02 2.270000000000000000e+02 4.407810978591442108e-03 1.912644691765308380e-02
2.300000000000000000e+02 2.300000000000000000e+02 4.549561068415641785e-03 1.948011107742786407e-02
2.330000000000000000e+02 2.330000000000000000e+02 4.314212128520011902e-03 1.872235909104347229e-02
2.350000000000000000e+02 2.350000000000000000e+02 4.192467778921127319e-03 1.835763826966285706e-02
2.380000000000000000e+02 2.380000000000000000e+02 4.010284785181283951e-03 1.793715357780456543e-02
2.410000000000000000e+02 2.410000000000000000e+02 3.779402468353509903e-03 1.738977432250976562e-02
2.430000000000000000e+02 2.430000000000000000e+02 3.666824661195278168e-03 1.721876859664916992e-02
2.460000000000000000e+02 2.460000000000000000e+02 3.880084259435534477e-03 1.798503473401069641e-02
2.490000000000000000e+02 2.490000000000000000e+02 6.213244516402482986e-03 2.466897107660770416e-02
2.520000000000000000e+02 2.520000000000000000e+02 5.322938784956932068e-03 2.183881774544715881e-02
2.550000000000000000e+02 2.550000000000000000e+02 4.545935429632663727e-03 1.949970237910747528e-02
2.580000000000000000e+02 2.580000000000000000e+02 4.145291168242692947e-03 1.838554069399833679e-02
2.610000000000000000e+02 2.610000000000000000e+02 3.955763764679431915e-03 1.787497475743293762e-02
2.640000000000000000e+02 2.640000000000000000e+02 3.758342005312442780e-03 1.748929359018802643e-02
2.670000000000000000e+02 2.670000000000000000e+02 3.507327288389205933e-03 1.686992868781089783e-02
2.700000000000000000e+02 2.700000000000000000e+02 3.427660558372735977e-03 1.677468046545982361e-02
2.730000000000000000e+02 2.730000000000000000e+02 3.467306029051542282e-03 1.709735020995140076e-02
2.760000000000000000e+02 2.760000000000000000e+02 4.851671401411294937e-03 2.090885490179061890e-02
2.800000000000000000e+02 2.800000000000000000e+02 4.861178342252969742e-03 2.089180797338485718e-02
2.830000000000000000e+02 2.830000000000000000e+02 3.919536247849464417e-03 1.801446266472339630e-02
2.860000000000000000e+02 2.860000000000000000e+02 3.689477220177650452e-03 1.749945431947708130e-02
2.900000000000000000e+02 2.900000000000000000e+02 3.494083881378173828e-03 1.712730154395103455e-02
2.930000000000000000e+02 2.930000000000000000e+02 3.327022772282361984e-03 1.665386371314525604e-02
2.960000000000000000e+02 2.960000000000000000e+02 3.380965907126665115e-03 1.697236672043800354e-02
3.000000000000000000e+02 3.000000000000000000e+02 3.618592396378517151e-03 1.759367808699607849e-02
3.030000000000000000e+02 3.030000000000000000e+02 3.550260327756404877e-03 1.734139211475849152e-02
3.070000000000000000e+02 3.070000000000000000e+02 3.353342413902282715e-03 1.708140224218368530e-02
3.100000000000000000e+02 3.100000000000000000e+02 3.853135276585817337e-03 1.849137991666793823e-02
3.140000000000000000e+02 3.140000000000000000e+02 3.564802231267094612e-03 1.754083484411239624e-02
3.180000000000000000e+02 3.180000000000000000e+02 3.396095708012580872e-03 1.711796596646308899e-02
3.210000000000000000e+02 3.210000000000000000e+02 3.322274424135684967e-03 1.691011711955070496e-02
3.250000000000000000e+02 3.250000000000000000e+02 3.081485163420438766e-03 1.626667007803916931e-02
3.290000000000000000e+02 3.290000000000000000e+02 3.100416855886578560e-03 1.666952483355998993e-02
3.330000000000000000e+02 3.330000000000000000e+02 3.861944889649748802e-03 1.864382997155189514e-02
3.360000000000000000e+02 3.360000000000000000e+02 3.951804712414741516e-03 1.898722350597381592e-02
3.400000000000000000e+02 3.400000000000000000e+02 3.423709888011217117e-03 1.726390421390533447e-02
3.440000000000000000e+02 3.440000000000000000e+02 3.013335168361663818e-03 1.627396792173385620e-02
3.480000000000000000e+02 3.480000000000000000e+02 2.781669609248638153e-03 1.579053327441215515e-02
3.520000000000000000e+02 3.520000000000000000e+02 3.021633950993418694e-03 1.659497432410717010e-02
3.560000000000000000e+02 3.560000000000000000e+02 3.464500419795513153e-03 1.771118864417076111e-02
3.610000000000000000e+02 3.610000000000000000e+02 2.887496026232838631e-03 1.607771031558513641e-02
3.650000000000000000e+02 3.650000000000000000e+02 2.890552394092082977e-03 1.617166772484779358e-02
3.690000000000000000e+02 3.690000000000000000e+02 2.663556253537535667e-03 1.556300651282072067e-02
3.730000000000000000e+02 3.730000000000000000e+02 2.594448160380125046e-03 1.553761772811412811e-02
3.780000000000000000e+02 3.780000000000000000e+02 4.143424797803163528e-03 1.985519938170909882e-02
3.820000000000000000e+02 3.820000000000000000e+02 3.151399549096822739e-03 1.670369878411293030e-02
3.860000000000000000e+02 3.860000000000000000e+02 3.163556801155209541e-03 1.694065891206264496e-02
3.910000000000000000e+02 3.910000000000000000e+02 2.733001019805669785e-03 1.590226218104362488e-02
3.950000000000000000e+02 3.950000000000000000e+02 2.457796828821301460e-03 1.521228440105915070e-02
4.000000000000000000e+02 4.000000000000000000e+02 2.811758313328027725e-03 1.646157167851924896e-02
4.050000000000000000e+02 4.050000000000000000e+02 2.909257076680660248e-03 1.661535538733005524e-02
4.090000000000000000e+02 4.090000000000000000e+02 2.948043867945671082e-03 1.657887920737266541e-02
4.140000000000000000e+02 4.140000000000000000e+02 2.841098932549357414e-03 1.626916229724884033e-02
4.190000000000000000e+02 4.190000000000000000e+02 2.423102734610438347e-03 1.527377031743526459e-02
4.240000000000000000e+02 4.240000000000000000e+02 2.506915014237165451e-03 1.570821925997734070e-02
4.290000000000000000e+02 4.290000000000000000e+02 2.702692290768027306e-03 1.638052985072135925e-02
4.340000000000000000e+02 4.340000000000000000e+02 2.913840115070343018e-03 1.668826676905155182e-02
4.390000000000000000e+02 4.390000000000000000e+02 2.774181775748729706e-03 1.625202037394046783e-02
4.440000000000000000e+02 4.440000000000000000e+02 2.316004363819956779e-03 1.511771511286497116e-02
4.490000000000000000e+02 4.490000000000000000e+02 2.163220662623643875e-03 1.486339885741472244e-02
4.540000000000000000e+02 4.540000000000000000e+02 2.606577938422560692e-03 1.638322137296199799e-02
4.590000000000000000e+02 4.590000000000000000e+02 2.801591064780950546e-03 1.672128029167652130e-02
4.650000000000000000e+02 4.650000000000000000e+02 2.460885560140013695e-03 1.579856127500534058e-02
4.700000000000000000e+02 4.700000000000000000e+02 2.430279972031712532e-03 1.569282449781894684e-02
4.760000000000000000e+02 4.760000000000000000e+02 2.375312615185976028e-03 1.560168992727994919e-02
4.810000000000000000e+02 4.810000000000000000e+02 2.204520627856254578e-03 1.520952116698026657e-02
4.870000000000000000e+02 4.870000000000000000e+02 2.208340913057327271e-03 1.540081761777400970e-02
4.920000000000000000e+02 4.920000000000000000e+02 2.222185023128986359e-03 1.545982621610164642e-02
4.980000000000000000e+02 4.980000000000000000e+02 2.312917262315750122e-03 1.566207408905029297e-02
5.040000000000000000e+02 5.040000000000000000e+02 2.609331626445055008e-03 1.644310727715492249e-02
5.100000000000000000e+02 5.100000000000000000e+02 2.077999059110879898e-03 1.497604325413703918e-02
5.160000000000000000e+02 5.160000000000000000e+02 1.931368140503764153e-03 1.466005481779575348e-02
5.220000000000000000e+02 5.220000000000000000e+02 2.351186703890562057e-03 1.607624068856239319e-02
5.280000000000000000e+02 5.280000000000000000e+02 2.604646608233451843e-03 1.643023267388343811e-02
5.340000000000000000e+02 5.340000000000000000e+02 2.265038667246699333e-03 1.549672707915306091e-02
5.400000000000000000e+02 5.400000000000000000e+02 1.921181101351976395e-03 1.464686170220375061e-02
5.460000000000000000e+02 5.460000000000000000e+02 1.845816383138298988e-03 1.466339826583862305e-02
5.530000000000000000e+02 5.530000000000000000e+02 2.552949357777833939e-03 1.675894483923912048e-02
5.590000000000000000e+02 5.590000000000000000e+02 2.313294447958469391e-03 1.575251296162605286e-02
5.650000000000000000e+02 5.650000000000000000e+02 1.949483528733253479e-03 1.468774117529392242e-02
5.720000000000000000e+02 5.720000000000000000e+02 1.704823458567261696e-03 1.431145705282688141e-02
5.790000000000000000e+02 5.790000000000000000e+02 2.969470107927918434e-03 1.797392033040523529e-02
5.850000000000000000e+02 5.850000000000000000e+02 2.019120613113045692e-03 1.522514037787914276e-02
5.920000000000000000e+02 5.920000000000000000e+02 1.832287525758147240e-03 1.466548256576061249e-02
5.990000000000000000e+02 5.990000000000000000e+02 1.641637529246509075e-03 1.431867107748985291e-02
6.060000000000000000e+02 6.060000000000000000e+02 1.801870763301849365e-03 1.499754749238491058e-02
6.130000000000000000e+02 6.130000000000000000e+02 1.983439549803733826e-03 1.534572523087263107e-02
6.200000000000000000e+02 6.200000000000000000e+02 2.361370949074625969e-03 1.625205762684345245e-02
6.270000000000000000e+02 6.270000000000000000e+02 1.763450913131237030e-03 1.460150256752967834e-02
6.350000000000000000e+02 6.350000000000000000e+02 1.502837287262082100e-03 1.411349046975374222e-02
6.420000000000000000e+02 6.420000000000000000e+02 2.308177063241600990e-03 1.669681444764137268e-02
6.490000000000000000e+02 6.490000000000000000e+02 1.742015709169209003e-03 1.486569736152887344e-02
6.570000000000000000e+02 6.570000000000000000e+02 1.623015268705785275e-03 1.447621360421180725e-02
6.640000000000000000e+02 6.640000000000000000e+02 1.473990501835942268e-03 1.424689963459968567e-02
6.720000000000000000e+02 6.720000000000000000e+02 1.632348401471972466e-03 1.476931758224964142e-02
6.800000000000000000e+02 6.800000000000000000e+02 1.673709950409829617e-03 1.489505637437105179e-02
6.880000000000000000e+02 6.880000000000000000e+02 1.758854370564222336e-03 1.522539928555488586e-02
6.960000000000000000e+02 6.960000000000000000e+02 1.677341642789542675e-03 1.488071680068969727e-02
7.040000000000000000e+02 7.040000000000000000e+02 1.421558903530240059e-03 1.423859316855669022e-02
7.120000000000000000e+02 7.120000000000000000e+02 1.915070228278636932e-03 1.569581031799316406e-02
7.200000000000000000e+02 7.200000000000000000e+02 1.926060765981674194e-03 1.538180932402610779e-02
7.290000000000000000e+02 7.290000000000000000e+02 1.529500237666070461e-03 1.426432467997074127e-02
7.370000000000000000e+02 7.370000000000000000e+02 1.310663064941763878e-03 1.393833756446838379e-02
7.460000000000000000e+02 7.460000000000000000e+02 1.504393992945551872e-03 1.464899349957704544e-02
7.540000000000000000e+02 7.540000000000000000e+02 1.499910838901996613e-03 1.450295373797416687e-02
7.630000000000000000e+02 7.630000000000000000e+02 1.365270232781767845e-03 1.419849693775177002e-02
7.720000000000000000e+02 7.720000000000000000e+02 1.321066753007471561e-03 1.426884531974792480e-02
7.810000000000000000e+02 7.810000000000000000e+02 1.477009849622845650e-03 1.460631936788558960e-02
7.900000000000000000e+02 7.900000000000000000e+02 1.676635351032018661e-03 1.529946178197860718e-02
7.990000000000000000e+02 7.990000000000000000e+02 1.400663633830845356e-03 1.441069692373275757e-02
8.080000000000000000e+02 8.080000000000000000e+02 1.594621222466230392e-03 1.496385876089334488e-02
8.180000000000000000e+02 8.180000000000000000e+02 1.147050410509109497e-03 1.376108080148696899e-02
8.270000000000000000e+02 8.270000000000000000e+02 2.016149926930665970e-03 1.645180769264698029e-02
8.370000000000000000e+02 8.370000000000000000e+02 1.659934874624013901e-03 1.506255939602851868e-02
8.470000000000000000e+02 8.470000000000000000e+02 1.113697886466979980e-03 1.371034886687994003e-02
8.560000000000000000e+02 8.560000000000000000e+02 1.215708791278302670e-03 1.418992411345243454e-02
8.660000000000000000e+02 8.660000000000000000e+02 1.745818415656685829e-03 1.548762805759906769e-02
8.760000000000000000e+02 8.760000000000000000e+02 1.166813075542449951e-03 1.398901268839836121e-02
8.870000000000000000e+02 8.870000000000000000e+02 1.096019288524985313e-03 1.399330515414476395e-02
8.970000000000000000e+02 8.970000000000000000e+02 1.575439237058162689e-03 1.509484089910984039e-02
9.070000000000000000e+02 9.070000000000000000e+02 1.145310699939727783e-03 1.392593234777450562e-02
9.180000000000000000e+02 9.180000000000000000e+02 1.572860404849052429e-03 1.540148537606000900e-02
9.280000000000000000e+02 9.280000000000000000e+02 1.442936947569251060e-03 1.468531507998704910e-02
9.390000000000000000e+02 9.390000000000000000e+02 9.656981565058231354e-04 1.360565982758998871e-02
9.500000000000000000e+02 9.500000000000000000e+02 1.557345502078533173e-03 1.555530726909637451e-02
9.610000000000000000e+02 9.610000000000000000e+02 1.235868199728429317e-03 1.434951089322566986e-02
9.720000000000000000e+02 9.720000000000000000e+02 1.118671381846070290e-03 1.415265537798404694e-02
9.830000000000000000e+02 9.830000000000000000e+02 1.107503194361925125e-03 1.409554667770862579e-02
9.950000000000000000e+02 9.950000000000000000e+02 8.667979855090379715e-04 1.359293702989816666e-02
1.006000000000000000e+03 1.006000000000000000e+03 9.648500708863139153e-04 1.381459832191467285e-02
1.018000000000000000e+03 1.018000000000000000e+03 1.469589071348309517e-03 1.494891382753849030e-02
1.030000000000000000e+03 1.030000000000000000e+03 9.214952588081359863e-04 1.375063322484493256e-02
1.042000000000000000e+03 1.042000000000000000e+03 1.090355799533426762e-03 1.426693797111511230e-02
1.054000000000000000e+03 1.054000000000000000e+03 1.728661824017763138e-03 1.575239188969135284e-02
1.066000000000000000e+03 1.066000000000000000e+03 1.074909931048750877e-03 1.401443313807249069e-02
1.079000000000000000e+03 1.079000000000000000e+03 7.802021573297679424e-04 1.350027136504650116e-02
1.091000000000000000e+03 1.091000000000000000e+03 8.809126447886228561e-04 1.369264908134937286e-02
1.104000000000000000e+03 1.104000000000000000e+03 1.280634314753115177e-03 1.468144543468952179e-02
1.116000000000000000e+03 1.116000000000000000e+03 9.248997666873037815e-04 1.365351583808660507e-02
1.129000000000000000e+03 1.129000000000000000e+03 8.453599875792860985e-04 1.379917189478874207e-02
1.143000000000000000e+03 1.143000000000000000e+03 9.217528277076780796e-04 1.390299014747142792e-02
1.156000000000000000e+03 1.156000000000000000e+03 9.614132577553391457e-04 1.403166819363832474e-02
1.169000000000000000e+03 1.169000000000000000e+03 8.136824471876025200e-04 1.364940684288740158e-02
1.183000000000000000e+03 1.183000000000000000e+03 1.281546894460916519e-03 1.515213865786790848e-02
1.196000000000000000e+03 1.196000000000000000e+03 1.016417867504060268e-03 1.410953886806964874e-02
1.210000000000000000e+03 1.210000000000000000e+03 7.284173043444752693e-04 1.351822353899478912e-02
1.224000000000000000e+03 1.224000000000000000e+03 1.183678163215517998e-03 1.477692089974880219e-02
1.239000000000000000e+03 1.239000000000000000e+03 1.450699055567383766e-03 1.546663232147693634e-02
1.253000000000000000e+03 1.253000000000000000e+03 8.291587000712752342e-04 1.375533640384674072e-02
1.267000000000000000e+03 1.267000000000000000e+03 7.824879139661788940e-04 1.365567184984683990e-02
1.282000000000000000e+03 1.282000000000000000e+03 9.754394413903355598e-04 1.414227671921253204e-02
1.297000000000000000e+03 1.297000000000000000e+03 7.241697749122977257e-04 1.351969689130783081e-02
1.312000000000000000e+03 1.312000000000000000e+03 1.013660803437232971e-03 1.453599892556667328e-02
1.327000000000000000e+03 1.327000000000000000e+03 9.716573404148221016e-04 1.404615119099617004e-02
1.343000000000000000e+03 1.343000000000000000e+03 6.840031128376722336e-04 1.357376575469970703e-02
1.358000000000000000e+03 1.358000000000000000e+03 1.126931747421622276e-03 1.475167833268642426e-02
1.374000000000000000e+03 1.374000000000000000e+03 7.273663068190217018e-04 1.379926875233650208e-02
1.390000000000000000e+03 1.390000000000000000e+03 9.247420821338891983e-04 1.436120830476284027e-02
1.406000000000000000e+03 1.406000000000000000e+03 7.869191467761993408e-04 1.389749161899089813e-02
1.422000000000000000e+03 1.422000000000000000e+03 1.012211549095809460e-03 1.441973261535167694e-02
1.439000000000000000e+03 1.439000000000000000e+03 7.004450308158993721e-04 1.376847643405199051e-02
1.455000000000000000e+03 1.455000000000000000e+03 9.849609341472387314e-04 1.470539532601833344e-02
1.472000000000000000e+03 1.472000000000000000e+03 7.561116944998502731e-04 1.367980986833572388e-02
1.489000000000000000e+03 1.489000000000000000e+03 9.433244122192263603e-04 1.448984816670417786e-02
1.507000000000000000e+03 1.507000000000000000e+03 8.752886205911636353e-04 1.418535783886909485e-02
1.524000000000000000e+03 1.524000000000000000e+03 6.115511641837656498e-04 1.341485884040594101e-02
1.542000000000000000e+03 1.542000000000000000e+03 9.697334025986492634e-04 1.451288163661956787e-02
1.560000000000000000e+03 1.560000000000000000e+03 6.634003948420286179e-04 1.361173577606678009e-02
1.578000000000000000e+03 1.578000000000000000e+03 7.590578170493245125e-04 1.387745421379804611e-02
1.596000000000000000e+03 1.596000000000000000e+03 9.958670707419514656e-04 1.462022680789232254e-02
1.615000000000000000e+03 1.615000000000000000e+03 5.739225889556109905e-04 1.339184679090976715e-02
1.633000000000000000e+03 1.633000000000000000e+03 7.065626559779047966e-04 1.386763062328100204e-02
1.652000000000000000e+03 1.652000000000000000e+03 5.770705756731331348e-04 1.346690114587545395e-02
1.671000000000000000e+03 1.671000000000000000e+03 7.635711226612329483e-04 1.410717517137527466e-02
1.691000000000000000e+03 1.691000000000000000e+03 8.289209799841046333e-04 1.384684816002845764e-02
1.710000000000000000e+03 1.710000000000000000e+03 4.361759638413786888e-04 1.319511141628026962e-02
1.730000000000000000e+03 1.730000000000000000e+03 9.753362974151968956e-04 1.435555145144462585e-02
1.750000000000000000e+03 1.750000000000000000e+03 6.095438147895038128e-04 1.363054756075143814e-02
1.771000000000000000e+03 1.771000000000000000e+03 8.627783972769975662e-04 1.430068910121917725e-02
1.791000000000000000e+03 1.791000000000000000e+03 5.529480986297130585e-04 1.358286850154399872e-02
1.812000000000000000e+03 1.812000000000000000e+03 7.881255005486309528e-04 1.412576809525489807e-02
1.833000000000000000e+03 1.833000000000000000e+03 6.731241592206060886e-04 1.391667686402797699e-02
1.854000000000000000e+03 1.854000000000000000e+03 7.251986535266041756e-04 1.413552835583686829e-02
1.876000000000000000e+03 1.876000000000000000e+03 5.445233546197414398e-04 1.358212251216173172e-02
1.897000000000000000e+03 1.897000000000000000e+03 4.217114183120429516e-04 1.329580321907997131e-02
1.919000000000000000e+03 1.919000000000000000e+03 8.445382700301706791e-04 1.420543435961008072e-02
1.942000000000000000e+03 1.942000000000000000e+03 5.935339140705764294e-04 1.379475928843021393e-02
1.964000000000000000e+03 1.964000000000000000e+03 4.754429101012647152e-04 1.352229341864585876e-02
1.987000000000000000e+03 1.987000000000000000e+03 9.755290811881422997e-04 1.461246330291032791e-02
2.010000000000000000e+03 2.010000000000000000e+03 4.496576730161905289e-04 1.345545053482055664e-02
2.033000000000000000e+03 2.033000000000000000e+03 4.385217325761914253e-04 1.335111260414123535e-02
2.057000000000000000e+03 2.057000000000000000e+03 5.124012823216617107e-04 1.355075463652610779e-02
2.081000000000000000e+03 2.081000000000000000e+03 4.005126829724758863e-04 1.324666105210781097e-02
2.105000000000000000e+03 2.105000000000000000e+03 6.975156138651072979e-04 1.408938877284526825e-02
2.129000000000000000e+03 2.129000000000000000e+03 4.809187666978687048e-04 1.351454667747020721e-02
2.154000000000000000e+03 2.154000000000000000e+03 6.261232774704694748e-04 1.373565383255481720e-02
2.179000000000000000e+03 2.179000000000000000e+03 6.627904949709773064e-04 1.423359196633100510e-02
2.204000000000000000e+03 2.204000000000000000e+03 4.501132061704993248e-04 1.354724168777465820e-02
2.230000000000000000e+03 2.230000000000000000e+03 5.828498979099094868e-04 1.389747485518455505e-02
2.256000000000000000e+03 2.256000000000000000e+03 6.843957817181944847e-04 1.411912404000759125e-02
2.282000000000000000e+03 2.282000000000000000e+03 4.366016946732997894e-04 1.344264950603246689e-02
2.308000000000000000e+03 2.308000000000000000e+03 5.563306622207164764e-04 1.382442377507686615e-02
2.335000000000000000e+03 2.335000000000000000e+03 3.738506929948925972e-04 1.329169422388076782e-02
2.362000000000000000e+03 2.362000000000000000e+03 4.873945144936442375e-04 1.358259841799736023e-02
2.389000000000000000e+03 2.389000000000000000e+03 4.621865809895098209e-04 1.357794087380170822e-02
2.417000000000000000e+03 2.417000000000000000e+03 5.681522889062762260e-04 1.385070290416479111e-02
2.445000000000000000e+03 2.445000000000000000e+03 4.858447646256536245e-04 1.366325374692678452e-02
2.473000000000000000e+03 2.473000000000000000e+03 8.890119497664272785e-04 1.474193111062049866e-02
2.502000000000000000e+03 2.502000000000000000e+03 3.956132859457284212e-04 1.349625270813703537e-02
2.531000000000000000e+03 2.531000000000000000e+03 4.818364104721695185e-04 1.368950679898262024e-02
2.560000000000000000e+03 2.560000000000000000e+03 8.776310714893043041e-04 1.478523202240467072e-02
2.590000000000000000e+03 2.590000000000000000e+03 4.911182913929224014e-04 1.366662513464689255e-02
2.620000000000000000e+03 2.620000000000000000e+03 5.148721975274384022e-04 1.383603177964687347e-02
2.651000000000000000e+03 2.651000000000000000e+03 4.839736502617597580e-04 1.365112140774726868e-02
2.681000000000000000e+03 2.681000000000000000e+03 4.994991468265652657e-04 1.369872782379388809e-02
2.712000000000000000e+03 2.712000000000000000e+03 3.684531257022172213e-04 1.347131282091140747e-02
2.744000000000000000e+03 2.744000000000000000e+03 5.458371015265583992e-04 1.399578899145126343e-02
2.776000000000000000e+03 2.776000000000000000e+03 3.250231384299695492e-04 1.328792795538902283e-02
2.808000000000000000e+03 2.808000000000000000e+03 3.223776584491133690e-04 1.327196042984724045e-02
2.840000000000000000e+03 2.840000000000000000e+03 4.256386891938745975e-04 1.354917511343955994e-02
2.873000000000000000e+03 2.873000000000000000e+03 2.939329133369028568e-04 1.326930522918701172e-02
2.907000000000000000e+03 2.907000000000000000e+03 4.969607689417898655e-04 1.371799502521753311e-02
2.940000000000000000e+03 2.940000000000000000e+03 3.093786945100873709e-04 1.338423509150743484e-02
2.974000000000000000e+03 2.974000000000000000e+03 3.474252298474311829e-04 1.336831972002983093e-02
3.009000000000000000e+03 3.009000000000000000e+03 4.800771421287208796e-04 1.399586908519268036e-02
3.044000000000000000e+03 3.044000000000000000e+03 5.267244996502995491e-04 1.372336968779563904e-02
3.079000000000000000e+03 3.079000000000000000e+03 3.444373141974210739e-04 1.351573877036571503e-02
3.115000000000000000e+03 3.115000000000000000e+03 5.010684253647923470e-04 1.375648751854896545e-02
3.151000000000000000e+03 3.151000000000000000e+03 5.328714614734053612e-04 1.405120361596345901e-02
3.187000000000000000e+03 3.187000000000000000e+03 3.670382720883935690e-04 1.356553472578525543e-02
3.224000000000000000e+03 3.224000000000000000e+03 5.040094256401062012e-04 1.387587655335664749e-02
3.262000000000000000e+03 3.262000000000000000e+03 3.270825836807489395e-04 1.347063481807708740e-02
3.300000000000000000e+03 3.300000000000000000e+03 5.267868982627987862e-04 1.405342295765876770e-02
3.338000000000000000e+03 3.338000000000000000e+03 4.015247104689478874e-04 1.363445352762937546e-02
3.376000000000000000e+03 3.376000000000000000e+03 4.706058243755251169e-04 1.388503052294254303e-02
3.416000000000000000e+03 3.416000000000000000e+03 4.069475107826292515e-04 1.356060430407524109e-02
3.455000000000000000e+03 3.455000000000000000e+03 5.313117289915680885e-04 1.410650741308927536e-02
3.495000000000000000e+03 3.495000000000000000e+03 4.626897862181067467e-04 1.382966712117195129e-02
3.536000000000000000e+03 3.536000000000000000e+03 2.435779606457799673e-04 1.310407184064388275e-02
3.577000000000000000e+03 3.577000000000000000e+03 3.841297584585845470e-04 1.356213539838790894e-02
3.618000000000000000e+03 3.618000000000000000e+03 8.723674109205603600e-04 1.512182131409645081e-02
3.660000000000000000e+03 3.660000000000000000e+03 2.888996968977153301e-04 1.355843432247638702e-02
3.703000000000000000e+03 3.703000000000000000e+03 1.966058334801346064e-04 1.319428160786628723e-02
3.746000000000000000e+03 3.746000000000000000e+03 2.478838432580232620e-04 1.324501074850559235e-02
3.789000000000000000e+03 3.789000000000000000e+03 3.198599442839622498e-04 1.343496609479188919e-02
3.833000000000000000e+03 3.833000000000000000e+03 2.965315361507236958e-04 1.354984939098358154e-02
3.877000000000000000e+03 3.877000000000000000e+03 2.004474808927625418e-04 1.317662373185157776e-02
3.922000000000000000e+03 3.922000000000000000e+03 4.178359813522547483e-04 1.347047835588455200e-02
3.968000000000000000e+03 3.968000000000000000e+03 2.748085535131394863e-04 1.350544579327106476e-02
4.014000000000000000e+03 4.014000000000000000e+03 3.778909158427268267e-04 1.369745098054409027e-02
4.060000000000000000e+03 4.060000000000000000e+03 3.087544464506208897e-04 1.352402754127979279e-02
4.107000000000000000e+03 4.107000000000000000e+03 3.024988109245896339e-04 1.352068781852722168e-02
4.155000000000000000e+03 4.155000000000000000e+03 2.872338227462023497e-04 1.354162953794002533e-02
4.203000000000000000e+03 4.203000000000000000e+03 2.660764439497143030e-04 1.332151051610708237e-02
4.252000000000000000e+03 4.252000000000000000e+03 2.311373827978968620e-04 1.337699871510267258e-02
4.301000000000000000e+03 4.301000000000000000e+03 3.601688076741993427e-04 1.366664655506610870e-02
4.351000000000000000e+03 4.351000000000000000e+03 3.042651514988392591e-04 1.358773559331893921e-02
4.401000000000000000e+03 4.401000000000000000e+03 1.957680506166070700e-04 1.322784088551998138e-02
4.452000000000000000e+03 4.452000000000000000e+03 2.756070462055504322e-04 1.353485696017742157e-02
4.504000000000000000e+03 4.504000000000000000e+03 1.776394783519208431e-04 1.320393104106187820e-02
4.556000000000000000e+03 4.556000000000000000e+03 2.418491058051586151e-04 1.327276974916458130e-02
4.609000000000000000e+03 4.609000000000000000e+03 3.295563219580799341e-04 1.353049091994762421e-02
4.663000000000000000e+03 4.663000000000000000e+03 3.540699253790080547e-04 1.365573517978191376e-02
4.717000000000000000e+03 4.717000000000000000e+03 2.512222854420542717e-04 1.345174945890903473e-02
4.771000000000000000e+03 4.771000000000000000e+03 2.737988543231040239e-04 1.348026469349861145e-02
4.827000000000000000e+03 4.827000000000000000e+03 1.801857142709195614e-04 1.309455744922161102e-02
4.882000000000000000e+03 4.882000000000000000e+03 1.576073555042967200e-04 1.312741264700889587e-02
4.939000000000000000e+03 4.939000000000000000e+03 2.313543227501213551e-04 1.334051415324211121e-02
4.996000000000000000e+03 4.996000000000000000e+03 2.574406098574399948e-04 1.355033367872238159e-02
5.054000000000000000e+03 5.054000000000000000e+03 2.351423754589632154e-04 1.331639103591442108e-02
5.113000000000000000e+03 5.113000000000000000e+03 3.164135850965976715e-04 1.352340728044509888e-02
5.172000000000000000e+03 5.172000000000000000e+03 3.274274640716612339e-04 1.378222741186618805e-02
5.232000000000000000e+03 5.232000000000000000e+03 1.876988389994949102e-04 1.324635557830333710e-02
5.293000000000000000e+03 5.293000000000000000e+03 6.458883290179073811e-04 1.431786641478538513e-02
5.354000000000000000e+03 5.354000000000000000e+03 2.481198171153664589e-04 1.349969580769538879e-02
5.416000000000000000e+03 5.416000000000000000e+03 2.832789323292672634e-04 1.355421170592308044e-02
5.479000000000000000e+03 5.479000000000000000e+03 3.982739872299134731e-04 1.385759375989437103e-02
5.542000000000000000e+03 5.542000000000000000e+03 2.464105782564729452e-04 1.332626491785049438e-02
5.607000000000000000e+03 5.607000000000000000e+03 3.585241502150893211e-04 1.373580098152160645e-02
5.672000000000000000e+03 5.672000000000000000e+03 2.735037996899336576e-04 1.335101574659347534e-02
5.737000000000000000e+03 5.737000000000000000e+03 2.496044617146253586e-04 1.336452178657054901e-02
5.804000000000000000e+03 5.804000000000000000e+03 2.754794841166585684e-04 1.342039741575717926e-02
5.871000000000000000e+03 5.871000000000000000e+03 4.208538157399743795e-04 1.389074511826038361e-02
5.939000000000000000e+03 5.939000000000000000e+03 2.135942049790173769e-04 1.334029622375965118e-02
6.008000000000000000e+03 6.008000000000000000e+03 1.938657514983788133e-04 1.326113194227218628e-02
6.078000000000000000e+03 6.078000000000000000e+03 2.033637720160186291e-04 1.328420359641313553e-02
6.148000000000000000e+03 6.148000000000000000e+03 2.278542524436488748e-04 1.351290009915828705e-02
6.220000000000000000e+03 6.220000000000000000e+03 2.370528382016345859e-04 1.340655330568552017e-02
6.292000000000000000e+03 6.292000000000000000e+03 1.627861638553440571e-04 1.312337629497051239e-02
6.365000000000000000e+03 6.365000000000000000e+03 2.959228295367211103e-04 1.349654141813516617e-02
6.438000000000000000e+03 6.438000000000000000e+03 2.368243876844644547e-04 1.350898761302232742e-02
6.513000000000000000e+03 6.513000000000000000e+03 1.138199440902099013e-04 1.303999777883291245e-02
6.588000000000000000e+03 6.588000000000000000e+03 2.716309973038733006e-04 1.349628157913684845e-02
6.665000000000000000e+03 6.665000000000000000e+03 1.076643820852041245e-04 1.310554333031177521e-02
6.742000000000000000e+03 6.742000000000000000e+03 1.332402753178030252e-04 1.307350303977727890e-02
6.820000000000000000e+03 6.820000000000000000e+03 2.002464607357978821e-04 1.332097314298152924e-02
6.899000000000000000e+03 6.899000000000000000e+03 1.454472658224403858e-04 1.306689251214265823e-02
6.979000000000000000e+03 6.979000000000000000e+03 2.002507826546207070e-04 1.340624131262302399e-02
7.060000000000000000e+03 7.060000000000000000e+03 1.498234923928976059e-04 1.307947933673858643e-02
7.142000000000000000e+03 7.142000000000000000e+03 1.397424202878028154e-04 1.312439702451229095e-02
7.225000000000000000e+03 7.225000000000000000e+03 1.183941567433066666e-04 1.300192624330520630e-02
7.309000000000000000e+03 7.309000000000000000e+03 2.892373595386743546e-04 1.351604610681533813e-02
7.393000000000000000e+03 7.393000000000000000e+03 1.413068821420893073e-04 1.320779509842395782e-02
7.479000000000000000e+03 7.479000000000000000e+03 2.314456651220098138e-04 1.347260642796754837e-02
7.566000000000000000e+03 7.566000000000000000e+03 2.259220782434567809e-04 1.344716735184192657e-02
7.653000000000000000e+03 7.653000000000000000e+03 2.337548939976841211e-04 1.348670572042465210e-02
7.742000000000000000e+03 7.742000000000000000e+03 1.490500872023403645e-04 1.320816855877637863e-02
7.832000000000000000e+03 7.832000000000000000e+03 1.472261646995320916e-04 1.317676249891519547e-02
7.923000000000000000e+03 7.923000000000000000e+03 1.899065682664513588e-04 1.338911615312099457e-02
8.014000000000000000e+03 8.014000000000000000e+03 2.010923053603619337e-04 1.317767798900604248e-02
8.107000000000000000e+03 8.107000000000000000e+03 4.654758085962384939e-04 1.403171382844448090e-02
8.201000000000000000e+03 8.201000000000000000e+03 1.783151237759739161e-04 1.336243003606796265e-02
8.296000000000000000e+03 8.296000000000000000e+03 1.106633644667454064e-04 1.310433167964220047e-02
8.393000000000000000e+03 8.393000000000000000e+03 1.113840189645998180e-04 1.302185095846652985e-02
8.490000000000000000e+03 8.490000000000000000e+03 9.882341691991314292e-05 1.312581915408372879e-02
8.588000000000000000e+03 8.588000000000000000e+03 8.898005762603133917e-05 1.297835912555456161e-02
8.688000000000000000e+03 8.688000000000000000e+03 1.040928473230451345e-04 1.317242346704006195e-02
8.789000000000000000e+03 8.789000000000000000e+03 9.300313104176893830e-05 1.306686270982027054e-02
8.890000000000000000e+03 8.890000000000000000e+03 2.822332025971263647e-04 1.343644037842750549e-02
8.993000000000000000e+03 8.993000000000000000e+03 1.640165864955633879e-04 1.330749224871397018e-02
9.098000000000000000e+03 9.098000000000000000e+03 3.397286636754870415e-04 1.347800716757774353e-02
9.203000000000000000e+03 9.203000000000000000e+03 1.411375997122377157e-04 1.326872780919075012e-02
9.310000000000000000e+03 9.310000000000000000e+03 9.616098395781591535e-05 1.305358670651912689e-02
9.418000000000000000e+03 9.418000000000000000e+03 1.678088738117367029e-04 1.333250105381011963e-02
9.527000000000000000e+03 9.527000000000000000e+03 3.578175674192607403e-04 1.345537882298231125e-02
9.637000000000000000e+03 9.637000000000000000e+03 9.137616143561899662e-05 1.314765214920043945e-02
9.749000000000000000e+03 9.749000000000000000e+03 1.218947872985154390e-04 1.317123137414455414e-02
9.862000000000000000e+03 9.862000000000000000e+03 1.198303289129398763e-04 1.299526542425155640e-02
9.976000000000000000e+03 9.976000000000000000e+03 6.460538861574605107e-05 1.299411058425903320e-02
1.009200000000000000e+04 1.009200000000000000e+04 8.991264621727168560e-05 1.311437785625457764e-02
1.020900000000000000e+04 1.020900000000000000e+04 1.697618718026205897e-04 1.323272101581096649e-02
1.032700000000000000e+04 1.032700000000000000e+04 7.020195480436086655e-04 1.407721079885959625e-02
1.044700000000000000e+04 1.044700000000000000e+04 1.349313097307458520e-04 1.308897417038679123e-02
1.056800000000000000e+04 1.056800000000000000e+04 8.484871068503707647e-05 1.307801157236099243e-02
1.069100000000000000e+04 1.069100000000000000e+04 1.719054998829960823e-04 1.339111849665641785e-02
1.081500000000000000e+04 1.081500000000000000e+04 1.153784251073375344e-04 1.304297707974910736e-02
1.094000000000000000e+04 1.094000000000000000e+04 4.520898073678836226e-05 1.294872350990772247e-02
1.106700000000000000e+04 1.106700000000000000e+04 2.340580103918910027e-04 1.339070964604616165e-02
1.119500000000000000e+04 1.119500000000000000e+04 2.561285218689590693e-04 1.355596631765365601e-02
1.132500000000000000e+04 1.132500000000000000e+04 6.641255458816885948e-05 1.301738806068897247e-02
1.145600000000000000e+04 1.145600000000000000e+04 1.531759917270392179e-04 1.325833611190319061e-02
1.158900000000000000e+04 1.158900000000000000e+04 6.096250144764780998e-04 1.386944577097892761e-02
1.172300000000000000e+04 1.172300000000000000e+04 1.362918119411915541e-04 1.322117354720830917e-02
1.185900000000000000e+04 1.185900000000000000e+04 7.395858119707554579e-05 1.295926608145236969e-02
1.199700000000000000e+04 1.199700000000000000e+04 7.020155317150056362e-05 1.296899933367967606e-02
1.213600000000000000e+04 1.213600000000000000e+04 1.838615280576050282e-04 1.337350904941558838e-02
1.227600000000000000e+04 1.227600000000000000e+04 1.885065576061606407e-04 1.342971809208393097e-02
1.241900000000000000e+04 1.241900000000000000e+04 1.823293569032102823e-04 1.322355121374130249e-02
1.256300000000000000e+04 1.256300000000000000e+04 1.022992946673184633e-04 1.318068243563175201e-02
1.270800000000000000e+04 1.270800000000000000e+04 9.147555101662874222e-05 1.303078513592481613e-02
1.285500000000000000e+04 1.285500000000000000e+04 7.066590478643774986e-05 1.290694437921047211e-02
1.300500000000000000e+04 1.300500000000000000e+04 5.286060331854969263e-05 1.296692807227373123e-02
1.315500000000000000e+04 1.315500000000000000e+04 8.230116509366780519e-05 1.304767839610576630e-02
1.330800000000000000e+04 1.330800000000000000e+04 6.218128692125901580e-05 1.300793327391147614e-02
1.346200000000000000e+04 1.346200000000000000e+04 1.482431543990969658e-04 1.322470977902412415e-02
1.361800000000000000e+04 1.361800000000000000e+04 8.429988520219922066e-05 1.307633891701698303e-02
1.377600000000000000e+04 1.377600000000000000e+04 5.219819286139681935e-05 1.300111785531044006e-02
1.393600000000000000e+04 1.393600000000000000e+04 9.684934047982096672e-05 1.298633404076099396e-02
1.409700000000000000e+04 1.409700000000000000e+04 4.100218575331382453e-05 1.285593956708908081e-02
1.426100000000000000e+04 1.426100000000000000e+04 8.288701064884662628e-05 1.308395806699991226e-02
1.442600000000000000e+04 1.442600000000000000e+04 1.714946993160992861e-04 1.330769248306751251e-02
1.459300000000000000e+04 1.459300000000000000e+04 4.830819307244382799e-05 1.295272074639797211e-02
1.476200000000000000e+04 1.476200000000000000e+04 5.094657535664737225e-05 1.286643557250499725e-02
1.493300000000000000e+04 1.493300000000000000e+04 5.706863157683983445e-05 1.293966174125671387e-02
1.510600000000000000e+04 1.510600000000000000e+04 4.757618080475367606e-05 1.296626217663288116e-02
1.528200000000000000e+04 1.528200000000000000e+04 5.735048762289807200e-05 1.296868175268173218e-02
1.545900000000000000e+04 1.545900000000000000e+04 9.613335714675486088e-05 1.304030977189540863e-02
1.563800000000000000e+04 1.563800000000000000e+04 1.624874712433665991e-04 1.319361198693513870e-02
1.581900000000000000e+04 1.581900000000000000e+04 6.997507443884387612e-05 1.307311654090881348e-02
1.600200000000000000e+04 1.600200000000000000e+04 6.333367491606622934e-05 1.293348334729671478e-02
1.618800000000000000e+04 1.618800000000000000e+04 2.656178367033135146e-05 1.290900353342294693e-02
1.637600000000000000e+04 1.637600000000000000e+04 5.259043246041983366e-05 1.301956549286842346e-02
1.656500000000000000e+04 1.656500000000000000e+04 1.471725408919155598e-04 1.326872408390045166e-02
1.675700000000000000e+04 1.675700000000000000e+04 1.080985457520000637e-04 1.314634270966053009e-02
1.695200000000000000e+04 1.695200000000000000e+04 3.972643025917932391e-05 1.292541809380054474e-02
1.714800000000000000e+04 1.714800000000000000e+04 2.614678232930600643e-04 1.318454928696155548e-02
1.734700000000000000e+04 1.734700000000000000e+04 2.335009412490762770e-05 1.286858692765235901e-02
1.754800000000000000e+04 1.754800000000000000e+04 5.352879088604822755e-05 1.294822338968515396e-02
1.775100000000000000e+04 1.775100000000000000e+04 1.747387796058319509e-05 1.283700577914714813e-02
1.795700000000000000e+04 1.795700000000000000e+04 5.397103814175352454e-05 1.294517517089843750e-02
1.816500000000000000e+04 1.816500000000000000e+04 4.180457108304835856e-05 1.301218383014202118e-02
1.837600000000000000e+04 1.837600000000000000e+04 2.419912925688549876e-05 1.291465200483798981e-02
1.858900000000000000e+04 1.858900000000000000e+04 3.559972901712171733e-05 1.297795958817005157e-02
1.880400000000000000e+04 1.880400000000000000e+04 3.672220918815582991e-05 1.282045431435108185e-02
1.902200000000000000e+04 1.902200000000000000e+04 4.857239036937244236e-05 1.296574436128139496e-02
1.924300000000000000e+04 1.924300000000000000e+04 1.969777076737955213e-05 1.281911693513393402e-02
1.946600000000000000e+04 1.946600000000000000e+04 5.877360308659262955e-05 1.289532147347927094e-02
1.969200000000000000e+04 1.969200000000000000e+04 4.032682045362889767e-05 1.294381730258464813e-02
1.992000000000000000e+04 1.992000000000000000e+04 2.465373836457729340e-05 1.281077135354280472e-02
2.015100000000000000e+04 2.015100000000000000e+04 3.371742059243842959e-05 1.288023684173822403e-02
2.038400000000000000e+04 2.038400000000000000e+04 2.395731426076963544e-04 1.324048358947038651e-02
2.062100000000000000e+04 2.062100000000000000e+04 2.228077573818154633e-05 1.284756325185298920e-02
2.086000000000000000e+04 2.086000000000000000e+04 2.310669515281915665e-05 1.290105935186147690e-02
2.110100000000000000e+04 2.110100000000000000e+04 1.057886402122676373e-05 1.279846765100955963e-02
2.134600000000000000e+04 2.134600000000000000e+04 2.811094600474461913e-05 1.285676285624504089e-02
2.159300000000000000e+04 2.159300000000000000e+04 1.874008376034907997e-05 1.277059130370616913e-02
2.184400000000000000e+04 2.184400000000000000e+04 1.290301042899955064e-05 1.279299985617399216e-02
2.209700000000000000e+04 2.209700000000000000e+04 1.083517709048464894e-04 1.305884774774312973e-02
2.235300000000000000e+04 2.235300000000000000e+04 5.262906051939353347e-05 1.297570206224918365e-02
2.261200000000000000e+04 2.261200000000000000e+04 5.037824666942469776e-05 1.286063157021999359e-02
2.287400000000000000e+04 2.287400000000000000e+04 4.476480535231530666e-05 1.286877505481243134e-02
2.313900000000000000e+04 2.313900000000000000e+04 2.756616231636144221e-05 1.282898429781198502e-02
2.340800000000000000e+04 2.340800000000000000e+04 8.642753527965396643e-05 1.297343522310256958e-02
2.367900000000000000e+04 2.367900000000000000e+04 3.480641680653207004e-05 1.281757373362779617e-02
2.395300000000000000e+04 2.395300000000000000e+04 2.111899084411561489e-05 1.280875969678163528e-02
2.423100000000000000e+04 2.423100000000000000e+04 1.512191556685138494e-05 1.278202794492244720e-02
2.451200000000000000e+04 2.451200000000000000e+04 5.072162821306847036e-05 1.285262405872344971e-02
2.479600000000000000e+04 2.479600000000000000e+04 1.277137198485434055e-04 1.317336782813072205e-02
2.508300000000000000e+04 2.508300000000000000e+04 3.773157368414103985e-05 1.279021613299846649e-02
2.537400000000000000e+04 2.537400000000000000e+04 6.315570317383389920e-06 1.274788659065961838e-02
2.566800000000000000e+04 2.566800000000000000e+04 5.987627082504332066e-04 1.380651816725730896e-02
2.596600000000000000e+04 2.596600000000000000e+04 2.665657848410774022e-05 1.277365908026695251e-02
2.626700000000000000e+04 2.626700000000000000e+04 2.861041139112785459e-05 1.281744614243507385e-02
2.657100000000000000e+04 2.657100000000000000e+04 2.011153992498293519e-05 1.273590978235006332e-02
2.687900000000000000e+04 2.687900000000000000e+04 2.096713251376058906e-05 1.275709643959999084e-02
2.719100000000000000e+04 2.719100000000000000e+04 3.744899004232138395e-05 1.281555369496345520e-02
2.750600000000000000e+04 2.750600000000000000e+04 9.335228241980075836e-06 1.270719897001981735e-02
2.782500000000000000e+04 2.782500000000000000e+04 5.342583972378633916e-05 1.269707828760147095e-02
2.814700000000000000e+04 2.814700000000000000e+04 1.556151255499571562e-05 1.262779533863067627e-02
2.847400000000000000e+04 2.847400000000000000e+04 6.737473086104728281e-06 1.271418388932943344e-02
2.880400000000000000e+04 2.880400000000000000e+04 2.706401210161857307e-05 1.275443658232688904e-02
2.913800000000000000e+04 2.913800000000000000e+04 6.541386392200365663e-05 1.284469291567802429e-02
2.947500000000000000e+04 2.947500000000000000e+04 1.172235170088242739e-05 1.279872469604015350e-02
2.981700000000000000e+04 2.981700000000000000e+04 1.287729901378042996e-05 1.274129096418619156e-02
3.016300000000000000e+04 3.016300000000000000e+04 2.147085979231633246e-05 1.273870095610618591e-02
3.051200000000000000e+04 3.051200000000000000e+04 1.252869697054848075e-04 1.267886534333229065e-02
3.086600000000000000e+04 3.086600000000000000e+04 1.137448361987480894e-05 1.291974633932113647e-02
3.122400000000000000e+04 3.122400000000000000e+04 1.665449599386192858e-05 1.288865786045789719e-02
3.158600000000000000e+04 3.158600000000000000e+04 3.431089862715452909e-05 1.286584511399269104e-02
3.195200000000000000e+04 3.195200000000000000e+04 8.209797670133411884e-06 1.277998648583889008e-02
3.232200000000000000e+04 3.232200000000000000e+04 1.647361932555213571e-05 1.280035451054573059e-02
3.269700000000000000e+04 3.269700000000000000e+04 1.247611544386018068e-05 1.283061970025300980e-02
3.307600000000000000e+04 3.307600000000000000e+04 6.499448500107973814e-05 1.297359913587570190e-02
3.345900000000000000e+04 3.345900000000000000e+04 1.499189329479122534e-05 1.282088272273540497e-02
3.384700000000000000e+04 3.384700000000000000e+04 1.152216827904339880e-05 1.277004554867744446e-02
3.423900000000000000e+04 3.423900000000000000e+04 1.829816392273642123e-05 1.274864189326763153e-02
3.463600000000000000e+04 3.463600000000000000e+04 8.378061465919017792e-05 1.261092536151409149e-02
3.503800000000000000e+04 3.503800000000000000e+04 2.046663030341733247e-05 1.280080992728471756e-02
3.544400000000000000e+04 3.544400000000000000e+04 2.002960536628961563e-05 1.275787781924009323e-02
3.585500000000000000e+04 3.585500000000000000e+04 4.438487667357549071e-05 1.279559079557657242e-02
3.627000000000000000e+04 3.627000000000000000e+04 3.855347167700529099e-04 1.323859859257936478e-02
3.669100000000000000e+04 3.669100000000000000e+04 5.933019565418362617e-05 1.284685637801885605e-02
3.711600000000000000e+04 3.711600000000000000e+04 3.960622416343539953e-05 1.275473181158304214e-02
3.754600000000000000e+04 3.754600000000000000e+04 5.849345143360551447e-06 1.265123859047889709e-02
3.798100000000000000e+04 3.798100000000000000e+04 7.145644758566049859e-06 1.263784896582365036e-02
3.842200000000000000e+04 3.842200000000000000e+04 1.741984669934026897e-05 1.263421215116977692e-02
3.886700000000000000e+04 3.886700000000000000e+04 7.379798262263648212e-06 1.269772648811340332e-02
3.931700000000000000e+04 3.931700000000000000e+04 4.974789408151991665e-05 1.282879523932933807e-02
3.977300000000000000e+04 3.977300000000000000e+04 3.730241132871014997e-06 1.265075802803039551e-02
4.023400000000000000e+04 4.023400000000000000e+04 3.936846042051911354e-06 1.264183316379785538e-02
4.070100000000000000e+04 4.070100000000000000e+04 2.058604513877071440e-05 1.270277332514524460e-02
4.117200000000000000e+04 4.117200000000000000e+04 5.653028892993461341e-06 1.267750747501850128e-02
4.165000000000000000e+04 4.165000000000000000e+04 1.125896778830792755e-05 1.268163509666919708e-02
4.213200000000000000e+04 4.213200000000000000e+04 1.748095746734179556e-05 1.270009577274322510e-02
4.262100000000000000e+04 4.262100000000000000e+04 4.024507688882295042e-06 1.264129765331745148e-02
4.311500000000000000e+04 4.311500000000000000e+04 3.198100330337183550e-06 1.262224279344081879e-02
4.361400000000000000e+04 4.361400000000000000e+04 1.076164153346326202e-05 1.264958083629608154e-02
4.412000000000000000e+04 4.412000000000000000e+04 8.279291250801179558e-06 1.272937376052141190e-02
4.463100000000000000e+04 4.463100000000000000e+04 1.264712500415043905e-05 1.266048103570938110e-02
4.514900000000000000e+04 4.514900000000000000e+04 1.961523230420425534e-05 1.263858098536729813e-02
4.567200000000000000e+04 4.567200000000000000e+04 1.126163169828942046e-05 1.271044276654720306e-02
4.620100000000000000e+04 4.620100000000000000e+04 3.487192770990077406e-06 1.260154228657484055e-02
4.673700000000000000e+04 4.673700000000000000e+04 1.064630851033143699e-05 1.260267384350299835e-02
4.727900000000000000e+04 4.727900000000000000e+04 3.352386102051241323e-06 1.268557831645011902e-02
4.782700000000000000e+04 4.782700000000000000e+04 1.287518807657761499e-05 1.257925853133201599e-02
4.838100000000000000e+04 4.838100000000000000e+04 1.114278802560875192e-05 1.261011697351932526e-02
4.894200000000000000e+04 4.894200000000000000e+04 1.882828883026377298e-06 1.264460757374763489e-02
4.950900000000000000e+04 4.950900000000000000e+04 6.698497600154951215e-06 1.260851230472326279e-02
5.008300000000000000e+04 5.008300000000000000e+04 3.528721936163492501e-05 1.269773580133914948e-02
5.066400000000000000e+04 5.066400000000000000e+04 4.422493020683759823e-06 1.258557848632335663e-02
5.125100000000000000e+04 5.125100000000000000e+04 1.113051439460832626e-05 1.260946504771709442e-02
5.184500000000000000e+04 5.184500000000000000e+04 1.027020334731787443e-05 1.281006075441837311e-02
5.244600000000000000e+04 5.244600000000000000e+04 6.123496859800070524e-06 1.269740983843803406e-02
5.305400000000000000e+04 5.305400000000000000e+04 1.907209298224188387e-05 1.267709583044052124e-02
5.366900000000000000e+04 5.366900000000000000e+04 1.680558125372044742e-05 1.269380934536457062e-02
5.429100000000000000e+04 5.429100000000000000e+04 5.819538273499347270e-06 1.261649560183286667e-02
5.492000000000000000e+04 5.492000000000000000e+04 4.983974577044136822e-06 1.267507392913103104e-02
5.555700000000000000e+04 5.555700000000000000e+04 8.980417987913824618e-06 1.259040553122758865e-02
5.620100000000000000e+04 5.620100000000000000e+04 1.358894337499805260e-06 1.256608404219150543e-02
5.685200000000000000e+04 5.685200000000000000e+04 3.553952183210640214e-06 1.257957797497510910e-02
5.751100000000000000e+04 5.751100000000000000e+04 1.405956027156207711e-05 1.258385926485061646e-02
5.817800000000000000e+04 5.817800000000000000e+04 1.726190748740918934e-05 1.277393009513616562e-02
5.885200000000000000e+04 5.885200000000000000e+04 6.247913916013203561e-06 1.266499515622854233e-02
5.953400000000000000e+04 5.953400000000000000e+04 1.543718644825275987e-05 1.263558771461248398e-02
6.022400000000000000e+04 6.022400000000000000e+04 1.598126254975795746e-05 1.268109027296304703e-02
6.092200000000000000e+04 6.092200000000000000e+04 3.443285322646261193e-06 1.257298886775970459e-02
6.162900000000000000e+04 6.162900000000000000e+04 1.564467129355762154e-05 1.260755583643913269e-02
6.234300000000000000e+04 6.234300000000000000e+04 5.374075954023282975e-06 1.257832348346710205e-02
6.306600000000000000e+04 6.306600000000000000e+04 3.327742660985677503e-06 1.256423071026802063e-02
6.379700000000000000e+04 6.379700000000000000e+04 9.330088914794032462e-07 1.263861171901226044e-02
6.453600000000000000e+04 6.453600000000000000e+04 3.171190201101126149e-06 1.257769018411636353e-02
6.528400000000000000e+04 6.528400000000000000e+04 5.898919189348816872e-04 1.335398666560649872e-02
6.604100000000000000e+04 6.604100000000000000e+04 2.093215698550920933e-06 1.268847938627004623e-02
6.680600000000000000e+04 6.680600000000000000e+04 1.435499234503367916e-05 1.261394843459129333e-02
6.758100000000000000e+04 6.758100000000000000e+04 8.813238309812732041e-06 1.265978440642356873e-02
6.836400000000000000e+04 6.836400000000000000e+04 1.894945853564422578e-05 1.255548186600208282e-02
6.915600000000000000e+04 6.915600000000000000e+04 4.114820967515697703e-06 1.255864556878805161e-02
6.995800000000000000e+04 6.995800000000000000e+04 1.598650487721897662e-05 1.259847171604633331e-02
7.076900000000000000e+04 7.076900000000000000e+04 1.800591007850016467e-06 1.252499781548976898e-02
7.158900000000000000e+04 7.158900000000000000e+04 4.508393431024160236e-06 1.253956183791160583e-02
7.241900000000000000e+04 7.241900000000000000e+04 3.627277465056977235e-06 1.252013444900512695e-02
7.325800000000000000e+04 7.325800000000000000e+04 3.044763843718101270e-06 1.278387382626533508e-02
7.410800000000000000e+04 7.410800000000000000e+04 8.210430678445845842e-06 1.267770677804946899e-02
7.496700000000000000e+04 7.496700000000000000e+04 5.890628017368726432e-06 1.261228136718273163e-02
7.583600000000000000e+04 7.583600000000000000e+04 6.288815711741335690e-06 1.259255316108465195e-02
7.671500000000000000e+04 7.671500000000000000e+04 6.746620783815160394e-06 1.258922740817070007e-02
7.760400000000000000e+04 7.760400000000000000e+04 2.068517915176926181e-06 1.253233570605516434e-02
7.850300000000000000e+04 7.850300000000000000e+04 6.829826816101558506e-06 1.258260942995548248e-02
7.941300000000000000e+04 7.941300000000000000e+04 4.332539538154378533e-05 1.259947381913661957e-02
8.033400000000000000e+04 8.033400000000000000e+04 1.132841134676709771e-05 1.263049710541963577e-02
8.126500000000000000e+04 8.126500000000000000e+04 1.509010417066747323e-05 1.257123146206140518e-02
8.220700000000000000e+04 8.220700000000000000e+04 1.822836020437534899e-05 1.253988407552242279e-02
8.316000000000000000e+04 8.316000000000000000e+04 5.140185749041847885e-06 1.257532369345426559e-02
8.412400000000000000e+04 8.412400000000000000e+04 2.471425204930710606e-06 1.247751247137784958e-02
8.509900000000000000e+04 8.509900000000000000e+04 1.384665119985584170e-05 1.252563949674367905e-02
8.608500000000000000e+04 8.608500000000000000e+04 7.427030368489795364e-07 1.243568770587444305e-02
8.708300000000000000e+04 8.708300000000000000e+04 4.075809556525200605e-06 1.256082393229007721e-02
8.809200000000000000e+04 8.809200000000000000e+04 1.007536411634646356e-05 1.248101051896810532e-02
8.911300000000000000e+04 8.911300000000000000e+04 5.918281203776132315e-06 1.244469359517097473e-02
9.014600000000000000e+04 9.014600000000000000e+04 1.132038050855044276e-06 1.259294711053371429e-02
9.119100000000000000e+04 9.119100000000000000e+04 3.461534561211010441e-06 1.253039110451936722e-02
9.224800000000000000e+04 9.224800000000000000e+04 3.629636921687051654e-06 1.247909758239984512e-02
9.331800000000000000e+04 9.331800000000000000e+04 4.226486908009974286e-06 1.265184674412012100e-02
9.439900000000000000e+04 9.439900000000000000e+04 6.288892109296284616e-06 1.260631624609231949e-02
9.549300000000000000e+04 9.549300000000000000e+04 1.203417355100100394e-06 1.249993406236171722e-02
9.660000000000000000e+04 9.660000000000000000e+04 2.958830918942112476e-06 1.246432028710842133e-02
9.772000000000000000e+04 9.772000000000000000e+04 3.706500137923285365e-05 1.254426594823598862e-02
9.885300000000000000e+04 9.885300000000000000e+04 3.237816486034716945e-07 1.248512975871562958e-02
9.999800000000000000e+04 9.999800000000000000e+04 4.118492652196437120e-04 1.338175125420093536e-02


==> fig/JacobianSingularVal.dat <==
0.000000000000000000e+00 1.989828515625000000e+04 7.190703125000000000e+03 6.109536132812500000e+03
1.000000000000000000e+00 1.035347460937500000e+04 3.463239746093750000e+03 2.899767089843750000e+03
2.000000000000000000e+00 7.184637207031250000e+03 2.263607666015625000e+03 1.706953369140625000e+03
3.000000000000000000e+00 5.296010253906250000e+03 1.599598266601562500e+03 1.388364013671875000e+03
4.000000000000000000e+00 3.996882568359375000e+03 1.348111938476562500e+03 1.038279541015625000e+03
5.000000000000000000e+00 3.050274658203125000e+03 1.023867248535156250e+03 8.310336303710937500e+02
6.000000000000000000e+00 2.708357421875000000e+03 9.302067871093750000e+02 7.133872070312500000e+02
7.000000000000000000e+00 2.365143066406250000e+03 8.263061523437500000e+02 6.479520874023437500e+02
8.000000000000000000e+00 2.224540527343750000e+03 7.095797119140625000e+02 6.349461059570312500e+02
9.000000000000000000e+00 1.894000610351562500e+03 6.295228881835937500e+02 5.325625610351562500e+02
1.000000000000000000e+01 1.801163330078125000e+03 5.506416015625000000e+02 4.769354248046875000e+02
1.100000000000000000e+01 1.523783081054687500e+03 4.682923889160156250e+02 4.408973999023437500e+02
1.200000000000000000e+01 1.405160644531250000e+03 4.146490783691406250e+02 3.927803344726562500e+02
1.300000000000000000e+01 1.252975341796875000e+03 3.777127685546875000e+02 3.532348022460937500e+02
1.400000000000000000e+01 1.074479736328125000e+03 3.539000549316406250e+02 3.386153564453125000e+02
1.500000000000000000e+01 1.023976867675781250e+03 3.358704528808593750e+02 3.151898193359375000e+02
1.600000000000000000e+01 9.337830810546875000e+02 3.147153625488281250e+02 2.847017517089843750e+02
1.700000000000000000e+01 8.640801391601562500e+02 2.878377990722656250e+02 2.642155151367187500e+02
1.800000000000000000e+01 8.551315917968750000e+02 2.770530090332031250e+02 2.497832183837890625e+02
1.900000000000000000e+01 8.223389282226562500e+02 2.327146453857421875e+02 2.350258026123046875e+02
2.000000000000000000e+01 7.168436889648437500e+02 2.295039978027343750e+02 2.199245147705078125e+02
2.100000000000000000e+01 6.941443481445312500e+02 2.182402343750000000e+02 2.103117828369140625e+02
2.200000000000000000e+01 6.884909667968750000e+02 1.717838745117187500e+02 1.938334808349609375e+02
2.300000000000000000e+01 6.476084594726562500e+02 1.690203857421875000e+02 1.836916198730468750e+02
2.400000000000000000e+01 5.983345336914062500e+02 1.619126281738281250e+02 1.752575836181640625e+02
2.500000000000000000e+01 5.767251586914062500e+02 1.524730529785156250e+02 1.619080352783203125e+02
2.600000000000000000e+01 5.004027099609375000e+02 1.475806884765625000e+02 1.600718994140625000e+02
2.700000000000000000e+01 4.955493774414062500e+02 1.306324768066406250e+02 1.543759613037109375e+02
2.800000000000000000e+01 4.776685791015625000e+02 1.284822540283203125e+02 1.458416442871093750e+02
2.900000000000000000e+01 4.481530456542968750e+02 1.190079574584960938e+02 1.397306213378906250e+02
3.000000000000000000e+01 4.312163696289062500e+02 1.090319442749023438e+02 1.263647155761718750e+02
3.100000000000000000e+01 3.820353088378906250e+02 9.835545349121093750e+01 1.221360244750976562e+02
3.200000000000000000e+01 3.480344848632812500e+02 9.246986389160156250e+01 1.192413558959960938e+02
3.300000000000000000e+01 3.397757263183593750e+02 8.931378936767578125e+01 1.070216140747070312e+02
3.400000000000000000e+01 3.304312438964843750e+02 7.991990661621093750e+01 1.024378662109375000e+02
3.500000000000000000e+01 3.148962097167968750e+02 7.784252929687500000e+01 9.765622711181640625e+01
3.600000000000000000e+01 2.988086242675781250e+02 7.249111938476562500e+01 9.336478424072265625e+01
3.700000000000000000e+01 2.842456054687500000e+02 7.131809234619140625e+01 9.230068969726562500e+01
3.800000000000000000e+01 2.673760986328125000e+02 6.683167266845703125e+01 8.690419006347656250e+01
3.900000000000000000e+01 2.572437438964843750e+02 6.420751953125000000e+01 8.223230743408203125e+01
4.000000000000000000e+01 2.518549194335937500e+02 6.124138259887695312e+01 8.134911346435546875e+01
4.100000000000000000e+01 2.439416046142578125e+02 5.880769729614257812e+01 8.058129119873046875e+01
4.200000000000000000e+01 2.330139160156250000e+02 5.690421295166015625e+01 7.788882446289062500e+01
4.300000000000000000e+01 2.189930114746093750e+02 5.626110458374023438e+01 7.534000396728515625e+01
4.400000000000000000e+01 2.117013092041015625e+02 5.018783950805664062e+01 7.038388061523437500e+01
4.500000000000000000e+01 2.078997039794921875e+02 4.838942718505859375e+01 6.853931427001953125e+01
4.600000000000000000e+01 2.005603942871093750e+02 4.716378784179687500e+01 6.526679229736328125e+01
4.700000000000000000e+01 1.957870025634765625e+02 4.661997985839843750e+01 6.485450744628906250e+01
4.800000000000000000e+01 1.773410491943359375e+02 4.322161865234375000e+01 6.332725524902343750e+01
4.900000000000000000e+01 1.751476287841796875e+02 3.980365753173828125e+01 6.231655502319335938e+01
5.000000000000000000e+01 1.550198669433593750e+02 3.858599853515625000e+01 5.727158355712890625e+01
5.100000000000000000e+01 1.522611694335937500e+02 3.518283462524414062e+01 5.540266036987304688e+01
5.200000000000000000e+01 1.485278015136718750e+02 3.487312698364257812e+01 5.418512344360351562e+01
5.300000000000000000e+01 1.425267639160156250e+02 3.449694061279296875e+01 5.117085266113281250e+01
5.400000000000000000e+01 1.424170837402343750e+02 3.314767456054687500e+01 4.901092910766601562e+01
5.500000000000000000e+01 1.320646514892578125e+02 3.210701751708984375e+01 4.838009643554687500e+01
5.600000000000000000e+01 1.283517456054687500e+02 3.118044090270996094e+01 4.769295883178710938e+01
5.700000000000000000e+01 1.207835845947265625e+02 3.027312278747558594e+01 4.432884597778320312e+01
5.800000000000000000e+01 1.181991577148437500e+02 2.970412254333496094e+01 4.381163787841796875e+01
5.900000000000000000e+01 1.129256134033203125e+02 2.842575263977050781e+01 4.267341232299804688e+01
6.000000000000000000e+01 1.113883590698242188e+02 2.585974693298339844e+01 4.225032806396484375e+01
6.100000000000000000e+01 1.063990402221679688e+02 2.486512756347656250e+01 4.047790145874023438e+01
6.200000000000000000e+01 1.048385620117187500e+02 2.414575767517089844e+01 3.925462722778320312e+01
6.300000000000000000e+01 1.013327560424804688e+02 2.330022621154785156e+01 3.887110519409179688e+01
6.400000000000000000e+01 9.854704284667968750e+01 2.277165031433105469e+01 3.859486770629882812e+01
6.500000000000000000e+01 9.391725921630859375e+01 2.204239273071289062e+01 3.686294555664062500e+01
6.600000000000000000e+01 9.315945434570312500e+01 2.149841499328613281e+01 3.628818893432617188e+01
6.700000000000000000e+01 9.090035247802734375e+01 2.065092468261718750e+01 3.579999160766601562e+01
6.800000000000000000e+01 8.997988128662109375e+01 2.021973609924316406e+01 3.397626876831054688e+01
6.900000000000000000e+01 8.384590911865234375e+01 1.991865158081054688e+01 3.303118515014648438e+01
7.000000000000000000e+01 7.942523193359375000e+01 1.910052680969238281e+01 3.155703544616699219e+01
7.100000000000000000e+01 7.495352172851562500e+01 1.808797645568847656e+01 3.154352378845214844e+01
7.200000000000000000e+01 7.445930480957031250e+01 1.758484268188476562e+01 3.000310897827148438e+01
7.300000000000000000e+01 7.234384918212890625e+01 1.687269783020019531e+01 2.978299903869628906e+01
7.400000000000000000e+01 6.960400390625000000e+01 1.659667205810546875e+01 2.853923416137695312e+01
7.500000000000000000e+01 6.755001068115234375e+01 1.620904922485351562e+01 2.743528747558593750e+01
7.600000000000000000e+01 6.651338195800781250e+01 1.608864212036132812e+01 2.719894790649414062e+01
7.700000000000000000e+01 6.390213012695312500e+01 1.564576053619384766e+01 2.649088859558105469e+01
7.800000000000000000e+01 6.277728271484375000e+01 1.541616725921630859e+01 2.561641693115234375e+01
7.900000000000000000e+01 6.183333206176757812e+01 1.405994892120361328e+01 2.478540992736816406e+01
8.000000000000000000e+01 6.028887939453125000e+01 1.373187923431396484e+01 2.475125694274902344e+01
8.100000000000000000e+01 5.837456130981445312e+01 1.358137798309326172e+01 2.388849639892578125e+01
8.200000000000000000e+01 5.674928283691406250e+01 1.322088527679443359e+01 2.323727989196777344e+01
8.300000000000000000e+01 5.326313781738281250e+01 1.305083751678466797e+01 2.279561424255371094e+01
8.400000000000000000e+01 5.198271179199218750e+01 1.249217796325683594e+01 2.255925941467285156e+01
8.500000000000000000e+01 4.969131469726562500e+01 1.198791122436523438e+01 2.184684753417968750e+01
8.600000000000000000e+01 4.808401870727539062e+01 1.178808403015136719e+01 2.166647338867187500e+01
8.700000000000000000e+01 4.663211059570312500e+01 1.149001026153564453e+01 2.128404808044433594e+01
8.800000000000000000e+01 4.576409530639648438e+01 1.099498558044433594e+01 2.083109092712402344e+01
8.900000000000000000e+01 4.392281341552734375e+01 1.060738945007324219e+01 2.048560714721679688e+01
9.000000000000000000e+01 4.305101776123046875e+01 1.030079269409179688e+01 2.007739257812500000e+01
9.100000000000000000e+01 4.266239166259765625e+01 1.005832672119140625e+01 1.985847091674804688e+01
9.200000000000000000e+01 4.165050125122070312e+01 9.860435485839843750e+00 1.941750335693359375e+01
9.300000000000000000e+01 4.072515106201171875e+01 9.663375854492187500e+00 1.914416313171386719e+01
9.400000000000000000e+01 3.976975631713867188e+01 9.578202247619628906e+00 1.894917297363281250e+01
9.500000000000000000e+01 3.847835540771484375e+01 9.300625801086425781e+00 1.807420158386230469e+01
9.600000000000000000e+01 3.721484756469726562e+01 9.083506584167480469e+00 1.769990158081054688e+01
9.700000000000000000e+01 3.707825851440429688e+01 8.865389823913574219e+00 1.723587799072265625e+01
9.800000000000000000e+01 3.675270080566406250e+01 8.696232795715332031e+00 1.710108184814453125e+01
9.900000000000000000e+01 3.564706039428710938e+01 8.568137168884277344e+00 1.671860694885253906e+01
1.000000000000000000e+02 3.521448516845703125e+01 8.202029228210449219e+00 1.645396614074707031e+01
1.010000000000000000e+02 3.406436538696289062e+01 8.145609855651855469e+00 1.634441566467285156e+01
1.020000000000000000e+02 3.326410293579101562e+01 8.037388801574707031e+00 1.605316352844238281e+01
1.030000000000000000e+02 3.242001724243164062e+01 7.861454486846923828e+00 1.578735828399658203e+01
1.040000000000000000e+02 3.058832550048828125e+01 7.685241699218750000e+00 1.555021381378173828e+01
1.050000000000000000e+02 3.012169075012207031e+01 7.505297660827636719e+00 1.538822364807128906e+01
1.060000000000000000e+02 2.962982368469238281e+01 7.451796054840087891e+00 1.498742103576660156e+01
1.070000000000000000e+02 2.897634506225585938e+01 7.185123443603515625e+00 1.446097850799560547e+01
1.080000000000000000e+02 2.811418342590332031e+01 6.975256919860839844e+00 1.422184371948242188e+01
1.090000000000000000e+02 2.740434837341308594e+01 6.883154869079589844e+00 1.404190254211425781e+01
1.100000000000000000e+02 2.688955116271972656e+01 6.648181915283203125e+00 1.396925258636474609e+01
1.110000000000000000e+02 2.550445365905761719e+01 6.427597045898437500e+00 1.363139533996582031e+01
1.120000000000000000e+02 2.490814208984375000e+01 6.324580192565917969e+00 1.359582614898681641e+01
1.130000000000000000e+02 2.441842651367187500e+01 6.314269542694091797e+00 1.319172954559326172e+01
1.140000000000000000e+02 2.409425735473632812e+01 6.192030906677246094e+00 1.297222328186035156e+01
1.150000000000000000e+02 2.353891944885253906e+01 6.104076862335205078e+00 1.275638103485107422e+01
1.160000000000000000e+02 2.320126914978027344e+01 5.979032516479492188e+00 1.253412914276123047e+01
1.170000000000000000e+02 2.299830436706542969e+01 5.912672042846679688e+00 1.230985736846923828e+01
1.180000000000000000e+02 2.237437629699707031e+01 5.666695594787597656e+00 1.211153030395507812e+01
1.190000000000000000e+02 2.185988616943359375e+01 5.551918506622314453e+00 1.202390289306640625e+01
1.200000000000000000e+02 2.148967933654785156e+01 5.363154411315917969e+00 1.161434268951416016e+01
1.210000000000000000e+02 2.136835098266601562e+01 5.311071872711181641e+00 1.153206157684326172e+01
1.220000000000000000e+02 2.074551963806152344e+01 5.160680770874023438e+00 1.151703739166259766e+01
1.230000000000000000e+02 2.030546760559082031e+01 5.133518695831298828e+00 1.138292217254638672e+01
1.240000000000000000e+02 1.977242469787597656e+01 4.953345775604248047e+00 1.130076026916503906e+01
1.250000000000000000e+02 1.949673271179199219e+01 4.858107089996337891e+00 1.098526382446289062e+01
1.260000000000000000e+02 1.920052528381347656e+01 4.674125671386718750e+00 1.087788009643554688e+01
1.270000000000000000e+02 1.884087753295898438e+01 4.591903686523437500e+00 1.053079986572265625e+01
1.280000000000000000e+02 1.869498634338378906e+01 4.539956569671630859e+00 1.031641101837158203e+01
1.290000000000000000e+02 1.831770706176757812e+01 4.459703445434570312e+00 1.007143878936767578e+01
1.300000000000000000e+02 1.771557807922363281e+01 4.356489658355712891e+00 9.987718582153320312e+00
1.310000000000000000e+02 1.747863769531250000e+01 4.334833145141601562e+00 9.952497482299804688e+00
1.320000000000000000e+02 1.744311714172363281e+01 4.304994106292724609e+00 9.781229972839355469e+00
1.330000000000000000e+02 1.682986640930175781e+01 4.251437187194824219e+00 9.497314453125000000e+00
1.340000000000000000e+02 1.640316772460937500e+01 4.164342880249023438e+00 9.225026130676269531e+00
1.350000000000000000e+02 1.615779876708984375e+01 4.051403999328613281e+00 9.139120101928710938e+00
1.360000000000000000e+02 1.589852046966552734e+01 4.021173000335693359e+00 8.961252212524414062e+00
1.370000000000000000e+02 1.568847751617431641e+01 3.957716464996337891e+00 8.815269470214843750e+00
1.380000000000000000e+02 1.546259117126464844e+01 3.902061223983764648e+00 8.762967109680175781e+00
1.390000000000000000e+02 1.531093978881835938e+01 3.869246244430541992e+00 8.464396476745605469e+00
1.400000000000000000e+02 1.520306015014648438e+01 3.748674392700195312e+00 8.281893730163574219e+00
1.410000000000000000e+02 1.465678024291992188e+01 3.716881036758422852e+00 8.199687004089355469e+00
1.420000000000000000e+02 1.451815509796142578e+01 3.698399782180786133e+00 8.089373588562011719e+00
1.430000000000000000e+02 1.435540008544921875e+01 3.562816143035888672e+00 7.991001129150390625e+00
1.440000000000000000e+02 1.419247341156005859e+01 3.524811029434204102e+00 7.861310958862304688e+00
1.450000000000000000e+02 1.399645996093750000e+01 3.452726840972900391e+00 7.808484077453613281e+00
1.460000000000000000e+02 1.390284538269042969e+01 3.383518218994140625e+00 7.730082988739013672e+00
1.470000000000000000e+02 1.368138599395751953e+01 3.362185955047607422e+00 7.654430389404296875e+00
1.480000000000000000e+02 1.353621196746826172e+01 3.285476922988891602e+00 7.612868309020996094e+00
1.490000000000000000e+02 1.308674812316894531e+01 3.255402803421020508e+00 7.469704151153564453e+00
1.500000000000000000e+02 1.300935935974121094e+01 3.205403566360473633e+00 7.406312942504882812e+00
1.510000000000000000e+02 1.275766849517822266e+01 3.113874673843383789e+00 7.387810230255126953e+00
1.520000000000000000e+02 1.261610126495361328e+01 3.090667486190795898e+00 7.279333114624023438e+00
1.530000000000000000e+02 1.245445442199707031e+01 3.026357889175415039e+00 7.197855472564697266e+00
1.540000000000000000e+02 1.217975616455078125e+01 2.986933708190917969e+00 7.131530761718750000e+00
1.550000000000000000e+02 1.208578586578369141e+01 2.970165014266967773e+00 7.021548748016357422e+00
1.560000000000000000e+02 1.170029354095458984e+01 2.953802108764648438e+00 6.922746658325195312e+00
1.570000000000000000e+02 1.161828517913818359e+01 2.880048036575317383e+00 6.828730583190917969e+00
1.580000000000000000e+02 1.144407653808593750e+01 2.864199399948120117e+00 6.741881847381591797e+00
1.590000000000000000e+02 1.133208751678466797e+01 2.861527681350708008e+00 6.655127048492431641e+00
1.600000000000000000e+02 1.108824348449707031e+01 2.827109575271606445e+00 6.598858356475830078e+00
1.610000000000000000e+02 1.085719680786132812e+01 2.745128154754638672e+00 6.581479072570800781e+00
1.620000000000000000e+02 1.075199031829833984e+01 2.728143930435180664e+00 6.527182579040527344e+00
1.630000000000000000e+02 1.059184169769287109e+01 2.663717508316040039e+00 6.463848590850830078e+00
1.640000000000000000e+02 1.043046379089355469e+01 2.639348268508911133e+00 6.328368186950683594e+00
1.650000000000000000e+02 1.039978218078613281e+01 2.562589406967163086e+00 6.279103755950927734e+00
1.660000000000000000e+02 1.020393943786621094e+01 2.517556905746459961e+00 6.186544418334960938e+00
1.670000000000000000e+02 9.857172966003417969e+00 2.505012035369873047e+00 6.111823081970214844e+00
1.680000000000000000e+02 9.762949943542480469e+00 2.432441473007202148e+00 6.016442298889160156e+00
1.690000000000000000e+02 9.589026451110839844e+00 2.413824319839477539e+00 6.001567363739013672e+00
1.700000000000000000e+02 9.558069229125976562e+00 2.361554384231567383e+00 5.879602432250976562e+00
1.710000000000000000e+02 9.479033470153808594e+00 2.318029880523681641e+00 5.818566322326660156e+00
1.720000000000000000e+02 9.381573677062988281e+00 2.293651342391967773e+00 5.748282432556152344e+00
1.730000000000000000e+02 9.184790611267089844e+00 2.267674684524536133e+00 5.718668937683105469e+00
1.740000000000000000e+02 9.080471038818359375e+00 2.251132965087890625e+00 5.663861751556396484e+00
1.750000000000000000e+02 8.846001625061035156e+00 2.212729930877685547e+00 5.573930263519287109e+00
1.760000000000000000e+02 8.716434478759765625e+00 2.203043460845947266e+00 5.538607597351074219e+00
1.770000000000000000e+02 8.447683334350585938e+00 2.158245801925659180e+00 5.523656368255615234e+00
1.780000000000000000e+02 8.357334136962890625e+00 2.138182878494262695e+00 5.445194244384765625e+00
1.790000000000000000e+02 8.245778083801269531e+00 2.106416702270507812e+00 5.403822422027587891e+00
1.800000000000000000e+02 8.122585296630859375e+00 2.075808286666870117e+00 5.333579540252685547e+00
1.810000000000000000e+02 8.026751518249511719e+00 2.009604454040527344e+00 5.269344329833984375e+00
1.820000000000000000e+02 7.895787239074707031e+00 2.002061843872070312e+00 5.246694087982177734e+00
1.830000000000000000e+02 7.873365879058837891e+00 1.966037869453430176e+00 5.181801795959472656e+00
1.840000000000000000e+02 7.730085849761962891e+00 1.951851010322570801e+00 5.161364078521728516e+00
1.850000000000000000e+02 7.658037185668945312e+00 1.914991259574890137e+00 5.126678943634033203e+00
1.860000000000000000e+02 7.411983489990234375e+00 1.877597808837890625e+00 5.082364082336425781e+00
1.870000000000000000e+02 7.305890083312988281e+00 1.851082086563110352e+00 5.048483371734619141e+00
1.880000000000000000e+02 7.250478267669677734e+00 1.835459113121032715e+00 4.967031955718994141e+00
1.890000000000000000e+02 7.210512638092041016e+00 1.818163871765136719e+00 4.884057998657226562e+00
1.900000000000000000e+02 7.122650146484375000e+00 1.809632420539855957e+00 4.864671707153320312e+00
1.910000000000000000e+02 7.112957000732421875e+00 1.799649477005004883e+00 4.823507308959960938e+00
1.920000000000000000e+02 7.061911106109619141e+00 1.767027378082275391e+00 4.777886390686035156e+00
1.930000000000000000e+02 6.973245143890380859e+00 1.748966455459594727e+00 4.743454456329345703e+00
1.940000000000000000e+02 6.799854278564453125e+00 1.738367676734924316e+00 4.688063621520996094e+00
1.950000000000000000e+02 6.747180461883544922e+00 1.693383693695068359e+00 4.627102851867675781e+00
1.960000000000000000e+02 6.647836685180664062e+00 1.688280105590820312e+00 4.612330436706542969e+00
1.970000000000000000e+02 6.614489555358886719e+00 1.672296404838562012e+00 4.465759754180908203e+00
1.980000000000000000e+02 6.522013187408447266e+00 1.649628996849060059e+00 4.415960788726806641e+00
1.990000000000000000e+02 6.445084571838378906e+00 1.641655921936035156e+00 4.366745471954345703e+00
2.000000000000000000e+02 6.409288883209228516e+00 1.609468460083007812e+00 4.313302040100097656e+00
2.010000000000000000e+02 6.348450183868408203e+00 1.590820670127868652e+00 4.268292903900146484e+00
2.020000000000000000e+02 6.344050407409667969e+00 1.573146104812622070e+00 4.243558406829833984e+00
2.030000000000000000e+02 6.268525123596191406e+00 1.547427535057067871e+00 4.204013824462890625e+00
2.040000000000000000e+02 6.197234153747558594e+00 1.534190893173217773e+00 4.098174571990966797e+00
2.050000000000000000e+02 6.123247623443603516e+00 1.525739192962646484e+00 4.062183380126953125e+00
2.060000000000000000e+02 6.112858295440673828e+00 1.501388072967529297e+00 3.980664491653442383e+00
2.070000000000000000e+02 5.977153778076171875e+00 1.499493837356567383e+00 3.944211483001708984e+00
2.080000000000000000e+02 5.915687084197998047e+00 1.473408699035644531e+00 3.856990098953247070e+00
2.090000000000000000e+02 5.863012790679931641e+00 1.447513103485107422e+00 3.850304126739501953e+00
2.100000000000000000e+02 5.839540958404541016e+00 1.433540105819702148e+00 3.807061910629272461e+00
2.110000000000000000e+02 5.790917396545410156e+00 1.420756936073303223e+00 3.783100843429565430e+00
2.120000000000000000e+02 5.744843482971191406e+00 1.418334364891052246e+00 3.723543882369995117e+00
2.130000000000000000e+02 5.700880527496337891e+00 1.373784780502319336e+00 3.696299791336059570e+00
2.140000000000000000e+02 5.628115653991699219e+00 1.361321330070495605e+00 3.666012048721313477e+00
2.150000000000000000e+02 5.578098773956298828e+00 1.348859071731567383e+00 3.608830451965332031e+00
2.160000000000000000e+02 5.528486251831054688e+00 1.333498358726501465e+00 3.571888446807861328e+00
2.170000000000000000e+02 5.428619384765625000e+00 1.321514129638671875e+00 3.556011199951171875e+00
2.180000000000000000e+02 5.404255867004394531e+00 1.308214426040649414e+00 3.496883153915405273e+00
2.190000000000000000e+02 5.359712600708007812e+00 1.297323942184448242e+00 3.457786560058593750e+00
2.200000000000000000e+02 5.233436107635498047e+00 1.290464401245117188e+00 3.416828870773315430e+00
2.210000000000000000e+02 5.171037673950195312e+00 1.278622627258300781e+00 3.397631645202636719e+00
2.220000000000000000e+02 5.154084682464599609e+00 1.263257861137390137e+00 3.392034053802490234e+00
2.230000000000000000e+02 5.092370033264160156e+00 1.252912402153015137e+00 3.388937711715698242e+00
2.240000000000000000e+02 5.008361816406250000e+00 1.242924213409423828e+00 3.316676855087280273e+00
2.250000000000000000e+02 4.993258476257324219e+00 1.240427374839782715e+00 3.299631834030151367e+00
2.260000000000000000e+02 4.940279006958007812e+00 1.216070890426635742e+00 3.263128995895385742e+00
2.270000000000000000e+02 4.899660587310791016e+00 1.210991382598876953e+00 3.213724374771118164e+00
2.280000000000000000e+02 4.872670650482177734e+00 1.206604003906250000e+00 3.205721139907836914e+00
2.290000000000000000e+02 4.811610221862792969e+00 1.192851901054382324e+00 3.189696073532104492e+00
2.300000000000000000e+02 4.784058570861816406e+00 1.181709170341491699e+00 3.159398794174194336e+00
2.310000000000000000e+02 4.692076683044433594e+00 1.170688509941101074e+00 3.123936653137207031e+00
2.320000000000000000e+02 4.637334346771240234e+00 1.168795824050903320e+00 3.078136444091796875e+00
2.330000000000000000e+02 4.614992618560791016e+00 1.158188104629516602e+00 3.074891328811645508e+00
2.340000000000000000e+02 4.579433917999267578e+00 1.146702766418457031e+00 3.048228740692138672e+00
2.350000000000000000e+02 4.526129722595214844e+00 1.133830666542053223e+00 3.013866186141967773e+00
2.360000000000000000e+02 4.516613960266113281e+00 1.124130725860595703e+00 2.983417034149169922e+00
2.370000000000000000e+02 4.491391181945800781e+00 1.119714260101318359e+00 2.977993726730346680e+00
2.380000000000000000e+02 4.428539276123046875e+00 1.108329653739929199e+00 2.944390773773193359e+00
2.390000000000000000e+02 4.370418071746826172e+00 1.104433417320251465e+00 2.916265249252319336e+00
2.400000000000000000e+02 4.324957370758056641e+00 1.095155000686645508e+00 2.888075113296508789e+00
2.410000000000000000e+02 4.269711971282958984e+00 1.083009600639343262e+00 2.874843597412109375e+00
2.420000000000000000e+02 4.226665973663330078e+00 1.078775286674499512e+00 2.846788644790649414e+00
2.430000000000000000e+02 4.191525936126708984e+00 1.071152806282043457e+00 2.810832262039184570e+00
2.440000000000000000e+02 4.143145084381103516e+00 1.067935585975646973e+00 2.758133172988891602e+00
2.450000000000000000e+02 4.080662727355957031e+00 1.047817111015319824e+00 2.739728689193725586e+00
2.460000000000000000e+02 4.062273502349853516e+00 1.039114236831665039e+00 2.734863996505737305e+00
2.470000000000000000e+02 4.019587993621826172e+00 1.031645059585571289e+00 2.700079441070556641e+00
2.480000000000000000e+02 3.966194391250610352e+00 1.025028944015502930e+00 2.657511472702026367e+00
2.490000000000000000e+02 3.941443681716918945e+00 1.017280101776123047e+00 2.617523193359375000e+00
2.500000000000000000e+02 3.907389879226684570e+00 1.003428578376770020e+00 2.603521823883056641e+00
2.510000000000000000e+02 3.850603342056274414e+00 1.001441001892089844e+00 2.597341537475585938e+00
2.520000000000000000e+02 3.833196878433227539e+00 9.899546504020690918e-01 2.576354265213012695e+00
2.530000000000000000e+02 3.812854766845703125e+00 9.859660863876342773e-01 2.552538156509399414e+00
2.540000000000000000e+02 3.750221967697143555e+00 9.804758429527282715e-01 2.541734218597412109e+00
2.550000000000000000e+02 3.739242792129516602e+00 9.699248075485229492e-01 2.522132873535156250e+00
2.560000000000000000e+02 3.690713882446289062e+00 9.650092720985412598e-01 2.490338325500488281e+00
2.570000000000000000e+02 3.627629995346069336e+00 9.513773918151855469e-01 2.474683284759521484e+00
2.580000000000000000e+02 3.570447444915771484e+00 9.483510851860046387e-01 2.458057165145874023e+00
2.590000000000000000e+02 3.528136491775512695e+00 9.271004199981689453e-01 2.427906513214111328e+00
2.600000000000000000e+02 3.482519388198852539e+00 9.192647933959960938e-01 2.400799036026000977e+00
2.610000000000000000e+02 3.447027921676635742e+00 9.136269092559814453e-01 2.388197422027587891e+00
2.620000000000000000e+02 3.435449361801147461e+00 8.921283483505249023e-01 2.352427005767822266e+00
2.630000000000000000e+02 3.395691871643066406e+00 8.818453550338745117e-01 2.345251560211181641e+00
2.640000000000000000e+02 3.373343467712402344e+00 8.803510069847106934e-01 2.327693223953247070e+00
2.650000000000000000e+02 3.357987165451049805e+00 8.757627606391906738e-01 2.302702903747558594e+00
2.660000000000000000e+02 3.313405752182006836e+00 8.663753271102905273e-01 2.272157430648803711e+00
2.670000000000000000e+02 3.281952381134033203e+00 8.572572469711303711e-01 2.242220163345336914e+00
2.680000000000000000e+02 3.228138685226440430e+00 8.545224666595458984e-01 2.232722759246826172e+00
2.690000000000000000e+02 3.218156099319458008e+00 8.469217419624328613e-01 2.232028722763061523e+00
2.700000000000000000e+02 3.172345399856567383e+00 8.403937220573425293e-01 2.219820022583007812e+00
2.710000000000000000e+02 3.153231382369995117e+00 8.350003361701965332e-01 2.200639963150024414e+00
2.720000000000000000e+02 3.127286434173583984e+00 8.218781948089599609e-01 2.195725679397583008e+00
2.730000000000000000e+02 3.083340406417846680e+00 8.176717758178710938e-01 2.169675350189208984e+00
2.740000000000000000e+02 3.050887107849121094e+00 8.144494295120239258e-01 2.142181396484375000e+00
2.750000000000000000e+02 3.036808490753173828e+00 8.020211458206176758e-01 2.123453378677368164e+00
2.760000000000000000e+02 3.019485712051391602e+00 7.969817519187927246e-01 2.112245082855224609e+00
2.770000000000000000e+02 2.976014137268066406e+00 7.880721688270568848e-01 2.104995727539062500e+00
2.780000000000000000e+02 2.967388391494750977e+00 7.801849842071533203e-01 2.077675580978393555e+00
2.790000000000000000e+02 2.944710016250610352e+00 7.651669383049011230e-01 2.069110870361328125e+00
2.800000000000000000e+02 2.907628774642944336e+00 7.592552304267883301e-01 2.056956052780151367e+00
2.810000000000000000e+02 2.879070758819580078e+00 7.535548806190490723e-01 2.015774726867675781e+00
2.820000000000000000e+02 2.864825010299682617e+00 7.529451847076416016e-01 2.003324747085571289e+00
2.830000000000000000e+02 2.856756210327148438e+00 7.455758452415466309e-01 1.975513696670532227e+00
2.840000000000000000e+02 2.822928905487060547e+00 7.349380850791931152e-01 1.969294428825378418e+00
2.850000000000000000e+02 2.779846429824829102e+00 7.263889312744140625e-01 1.958339095115661621e+00
2.860000000000000000e+02 2.772653818130493164e+00 7.252022027969360352e-01 1.954611063003540039e+00
2.870000000000000000e+02 2.751718521118164062e+00 7.191379070281982422e-01 1.931882381439208984e+00
2.880000000000000000e+02 2.731508016586303711e+00 7.122165560722351074e-01 1.906552791595458984e+00
2.890000000000000000e+02 2.688903808593750000e+00 7.029881477355957031e-01 1.886191368103027344e+00
2.900000000000000000e+02 2.671489477157592773e+00 6.981903314590454102e-01 1.875738382339477539e+00
2.910000000000000000e+02 2.647089242935180664e+00 6.940714716911315918e-01 1.853396296501159668e+00
2.920000000000000000e+02 2.642103195190429688e+00 6.913443803787231445e-01 1.846075773239135742e+00
2.930000000000000000e+02 2.633448362350463867e+00 6.726254224777221680e-01 1.831798672676086426e+00
2.940000000000000000e+02 2.595865964889526367e+00 6.705770492553710938e-01 1.820769071578979492e+00
2.950000000000000000e+02 2.561414718627929688e+00 6.647883057594299316e-01 1.790516853332519531e+00
2.960000000000000000e+02 2.556684017181396484e+00 6.587796807289123535e-01 1.775115966796875000e+00
2.970000000000000000e+02 2.541552066802978516e+00 6.533521413803100586e-01 1.761945247650146484e+00
2.980000000000000000e+02 2.529910802841186523e+00 6.519967913627624512e-01 1.750160455703735352e+00
2.990000000000000000e+02 2.510971784591674805e+00 6.467294692993164062e-01 1.738315105438232422e+00
3.000000000000000000e+02 2.478387832641601562e+00 6.412583589553833008e-01 1.727155208587646484e+00
3.010000000000000000e+02 2.457393407821655273e+00 6.365103721618652344e-01 1.716567516326904297e+00
3.020000000000000000e+02 2.446709394454956055e+00 6.283699274063110352e-01 1.706722140312194824e+00
3.030000000000000000e+02 2.431728601455688477e+00 6.257217526435852051e-01 1.679064393043518066e+00
3.040000000000000000e+02 2.404921531677246094e+00 6.218920946121215820e-01 1.671723008155822754e+00
3.050000000000000000e+02 2.393740892410278320e+00 6.136416792869567871e-01 1.650064945220947266e+00
3.060000000000000000e+02 2.390392780303955078e+00 6.064666509628295898e-01 1.629203081130981445e+00
3.070000000000000000e+02 2.374855041503906250e+00 6.033456325531005859e-01 1.619123578071594238e+00
3.080000000000000000e+02 2.347838163375854492e+00 5.992025136947631836e-01 1.609859108924865723e+00
3.090000000000000000e+02 2.329493761062622070e+00 5.977174639701843262e-01 1.595801949501037598e+00
3.100000000000000000e+02 2.314435482025146484e+00 5.937275886535644531e-01 1.577416062355041504e+00
3.110000000000000000e+02 2.293836593627929688e+00 5.885736346244812012e-01 1.575419902801513672e+00
3.120000000000000000e+02 2.278774499893188477e+00 5.862680077552795410e-01 1.565374612808227539e+00
3.130000000000000000e+02 2.248799562454223633e+00 5.782553553581237793e-01 1.541834592819213867e+00
3.140000000000000000e+02 2.240097045898437500e+00 5.728936791419982910e-01 1.526594042778015137e+00
3.150000000000000000e+02 2.231275320053100586e+00 5.720614194869995117e-01 1.512453913688659668e+00
3.160000000000000000e+02 2.220025539398193359e+00 5.706049799919128418e-01 1.502411246299743652e+00
3.170000000000000000e+02 2.214161157608032227e+00 5.615656375885009766e-01 1.487343549728393555e+00
3.180000000000000000e+02 2.194489479064941406e+00 5.592665672302246094e-01 1.479781508445739746e+00
3.190000000000000000e+02 2.177463293075561523e+00 5.540745854377746582e-01 1.469540715217590332e+00
3.200000000000000000e+02 2.167140722274780273e+00 5.473194122314453125e-01 1.457748651504516602e+00
3.210000000000000000e+02 2.162231922149658203e+00 5.444154739379882812e-01 1.447046875953674316e+00
3.220000000000000000e+02 2.144990444183349609e+00 5.388674736022949219e-01 1.425027847290039062e+00
3.230000000000000000e+02 2.131156682968139648e+00 5.353973507881164551e-01 1.421577453613281250e+00
3.240000000000000000e+02 2.110936641693115234e+00 5.344429016113281250e-01 1.403578042984008789e+00
3.250000000000000000e+02 2.107663393020629883e+00 5.289504528045654297e-01 1.396015048027038574e+00
3.260000000000000000e+02 2.100500106811523438e+00 5.201933979988098145e-01 1.390172600746154785e+00
3.270000000000000000e+02 2.065963268280029297e+00 5.176137685775756836e-01 1.382186532020568848e+00
3.280000000000000000e+02 2.063791275024414062e+00 5.125018358230590820e-01 1.367267608642578125e+00
3.290000000000000000e+02 2.054831266403198242e+00 5.089273452758789062e-01 1.359635829925537109e+00
3.300000000000000000e+02 2.039846897125244141e+00 5.040771961212158203e-01 1.348470807075500488e+00
3.310000000000000000e+02 2.019321441650390625e+00 5.030764937400817871e-01 1.341911196708679199e+00
3.320000000000000000e+02 2.010415554046630859e+00 5.016980171203613281e-01 1.332539319992065430e+00
3.330000000000000000e+02 2.006282567977905273e+00 4.969692528247833252e-01 1.318105459213256836e+00
3.340000000000000000e+02 1.983600020408630371e+00 4.905802905559539795e-01 1.312269330024719238e+00
3.350000000000000000e+02 1.970849752426147461e+00 4.876098334789276123e-01 1.298905253410339355e+00
3.360000000000000000e+02 1.962396025657653809e+00 4.861388802528381348e-01 1.294779062271118164e+00
3.370000000000000000e+02 1.947665691375732422e+00 4.806872308254241943e-01 1.288661718368530273e+00
3.380000000000000000e+02 1.938547968864440918e+00 4.781245589256286621e-01 1.281695008277893066e+00
3.390000000000000000e+02 1.919599890708923340e+00 4.725605249404907227e-01 1.270487427711486816e+00
3.400000000000000000e+02 1.889216303825378418e+00 4.707456529140472412e-01 1.256987571716308594e+00
3.410000000000000000e+02 1.882047653198242188e+00 4.668762981891632080e-01 1.247922897338867188e+00
3.420000000000000000e+02 1.865189790725708008e+00 4.649133384227752686e-01 1.242579698562622070e+00
3.430000000000000000e+02 1.851453423500061035e+00 4.620704650878906250e-01 1.233343124389648438e+00
3.440000000000000000e+02 1.829715371131896973e+00 4.566852450370788574e-01 1.223037958145141602e+00
3.450000000000000000e+02 1.822848916053771973e+00 4.530563652515411377e-01 1.205744147300720215e+00
3.460000000000000000e+02 1.802270650863647461e+00 4.431568980216979980e-01 1.200204968452453613e+00
3.470000000000000000e+02 1.793369889259338379e+00 4.422045350074768066e-01 1.188977360725402832e+00
3.480000000000000000e+02 1.787469625473022461e+00 4.396891593933105469e-01 1.182982683181762695e+00
3.490000000000000000e+02 1.763338327407836914e+00 4.358578622341156006e-01 1.176900267601013184e+00
3.500000000000000000e+02 1.745549917221069336e+00 4.298386871814727783e-01 1.157832264900207520e+00
3.510000000000000000e+02 1.728906035423278809e+00 4.272871911525726318e-01 1.148963928222656250e+00
3.520000000000000000e+02 1.703286767005920410e+00 4.253225624561309814e-01 1.144510269165039062e+00
3.530000000000000000e+02 1.697624087333679199e+00 4.247235059738159180e-01 1.130744457244873047e+00
3.540000000000000000e+02 1.671890854835510254e+00 4.178463816642761230e-01 1.123783111572265625e+00
3.550000000000000000e+02 1.660467028617858887e+00 4.130124151706695557e-01 1.118770718574523926e+00
3.560000000000000000e+02 1.643977165222167969e+00 4.114112854003906250e-01 1.106703400611877441e+00
3.570000000000000000e+02 1.631592392921447754e+00 4.062359631061553955e-01 1.102909922599792480e+00
3.580000000000000000e+02 1.626263737678527832e+00 4.053168296813964844e-01 1.099989175796508789e+00
3.590000000000000000e+02 1.597756624221801758e+00 3.993921577930450439e-01 1.081503152847290039e+00
3.600000000000000000e+02 1.594279289245605469e+00 3.932816386222839355e-01 1.073385477066040039e+00
3.610000000000000000e+02 1.573619604110717773e+00 3.892814517021179199e-01 1.066205501556396484e+00
3.620000000000000000e+02 1.546335220336914062e+00 3.873719274997711182e-01 1.064454913139343262e+00
3.630000000000000000e+02 1.539766073226928711e+00 3.853684067726135254e-01 1.044877171516418457e+00
3.640000000000000000e+02 1.530118584632873535e+00 3.815958499908447266e-01 1.030518889427185059e+00
3.650000000000000000e+02 1.509975790977478027e+00 3.775528073310852051e-01 1.025103807449340820e+00
3.660000000000000000e+02 1.498561263084411621e+00 3.748224973678588867e-01 1.021848440170288086e+00
3.670000000000000000e+02 1.478804349899291992e+00 3.727286756038665771e-01 1.019319653511047363e+00
3.680000000000000000e+02 1.470987319946289062e+00 3.673641383647918701e-01 1.007236838340759277e+00
3.690000000000000000e+02 1.460447192192077637e+00 3.664371669292449951e-01 9.997463822364807129e-01
3.700000000000000000e+02 1.450564265251159668e+00 3.637655079364776611e-01 9.943491816520690918e-01
3.710000000000000000e+02 1.440002322196960449e+00 3.609557151794433594e-01 9.870041012763977051e-01
3.720000000000000000e+02 1.428013205528259277e+00 3.588939607143402100e-01 9.833520054817199707e-01
3.730000000000000000e+02 1.415195226669311523e+00 3.565690517425537109e-01 9.745796322822570801e-01
3.740000000000000000e+02 1.405336856842041016e+00 3.527384400367736816e-01 9.686185121536254883e-01
3.750000000000000000e+02 1.391727089881896973e+00 3.489198386669158936e-01 9.656759500503540039e-01
3.760000000000000000e+02 1.373278141021728516e+00 3.437896370887756348e-01 9.647719860076904297e-01
3.770000000000000000e+02 1.360865950584411621e+00 3.416361510753631592e-01 9.571773409843444824e-01
3.780000000000000000e+02 1.347628831863403320e+00 3.386575579643249512e-01 9.455056786537170410e-01
3.790000000000000000e+02 1.339668869972229004e+00 3.308615386486053467e-01 9.384415149688720703e-01
3.800000000000000000e+02 1.327396869659423828e+00 3.285838663578033447e-01 9.281267523765563965e-01
3.810000000000000000e+02 1.316855788230895996e+00 3.251203894615173340e-01 9.244584441184997559e-01
3.820000000000000000e+02 1.305435299873352051e+00 3.232280313968658447e-01 9.117285013198852539e-01
3.830000000000000000e+02 1.295814871788024902e+00 3.225419223308563232e-01 9.007406830787658691e-01
3.840000000000000000e+02 1.282329201698303223e+00 3.189220726490020752e-01 8.955142498016357422e-01
3.850000000000000000e+02 1.277993917465209961e+00 3.143386542797088623e-01 8.815853595733642578e-01
3.860000000000000000e+02 1.268560171127319336e+00 3.110879659652709961e-01 8.726744651794433594e-01
3.870000000000000000e+02 1.261571288108825684e+00 3.083519041538238525e-01 8.656141757965087891e-01
3.880000000000000000e+02 1.250503897666931152e+00 3.037527501583099365e-01 8.513123989105224609e-01
3.890000000000000000e+02 1.239617705345153809e+00 3.010509610176086426e-01 8.378531932830810547e-01
3.900000000000000000e+02 1.223361134529113770e+00 2.993054687976837158e-01 8.317548632621765137e-01
3.910000000000000000e+02 1.217090845108032227e+00 2.982169687747955322e-01 8.283147215843200684e-01
3.920000000000000000e+02 1.210026741027832031e+00 2.939484119415283203e-01 8.251242637634277344e-01
3.930000000000000000e+02 1.203046917915344238e+00 2.936347424983978271e-01 8.066859841346740723e-01
3.940000000000000000e+02 1.194472908973693848e+00 2.931817173957824707e-01 8.011318445205688477e-01
3.950000000000000000e+02 1.183751702308654785e+00 2.888303101062774658e-01 7.973971962928771973e-01
3.960000000000000000e+02 1.179762363433837891e+00 2.829215228557586670e-01 7.894961833953857422e-01
3.970000000000000000e+02 1.175440073013305664e+00 2.807177603244781494e-01 7.840007543563842773e-01
3.980000000000000000e+02 1.160371899604797363e+00 2.761350870132446289e-01 7.769725918769836426e-01
3.990000000000000000e+02 1.155028700828552246e+00 2.749445438385009766e-01 7.728228569030761719e-01
4.000000000000000000e+02 1.152552366256713867e+00 2.718755304813385010e-01 7.625265717506408691e-01
4.010000000000000000e+02 1.142685770988464355e+00 2.704098820686340332e-01 7.607755064964294434e-01
4.020000000000000000e+02 1.135326147079467773e+00 2.681692838668823242e-01 7.464751005172729492e-01
4.030000000000000000e+02 1.125374436378479004e+00 2.640454173088073730e-01 7.437409758567810059e-01
4.040000000000000000e+02 1.120684623718261719e+00 2.606759667396545410e-01 7.372619509696960449e-01
4.050000000000000000e+02 1.114878654479980469e+00 2.579617500305175781e-01 7.246404290199279785e-01
4.060000000000000000e+02 1.110907316207885742e+00 2.571025490760803223e-01 7.202785611152648926e-01
4.070000000000000000e+02 1.098826169967651367e+00 2.521896362304687500e-01 7.038131952285766602e-01
4.080000000000000000e+02 1.090398550033569336e+00 2.446360141038894653e-01 7.026808261871337891e-01
4.090000000000000000e+02 1.080099940299987793e+00 2.421434521675109863e-01 6.855665445327758789e-01
4.100000000000000000e+02 1.074912428855895996e+00 2.404739409685134888e-01 6.771664619445800781e-01
4.110000000000000000e+02 1.067767620086669922e+00 2.398743778467178345e-01 6.693496704101562500e-01
4.120000000000000000e+02 1.064698815345764160e+00 2.363856136798858643e-01 6.636892557144165039e-01
4.130000000000000000e+02 1.050806522369384766e+00 2.341831326484680176e-01 6.536985039710998535e-01
4.140000000000000000e+02 1.040204882621765137e+00 2.292925119400024414e-01 6.361427307128906250e-01
4.150000000000000000e+02 1.036095976829528809e+00 2.278934866189956665e-01 6.306222677230834961e-01
4.160000000000000000e+02 1.031362652778625488e+00 2.241189330816268921e-01 6.233173608779907227e-01
4.170000000000000000e+02 1.020660877227783203e+00 2.225239127874374390e-01 6.209785342216491699e-01
4.180000000000000000e+02 1.012340784072875977e+00 2.194619923830032349e-01 6.118025779724121094e-01
4.190000000000000000e+02 9.931417107582092285e-01 2.168196886777877808e-01 6.094453930854797363e-01
4.200000000000000000e+02 9.813550114631652832e-01 2.143040299415588379e-01 6.035854816436767578e-01
4.210000000000000000e+02 9.663672447204589844e-01 2.117943614721298218e-01 6.013553738594055176e-01
4.220000000000000000e+02 9.633774161338806152e-01 2.101565450429916382e-01 5.967158675193786621e-01
4.230000000000000000e+02 9.556670784950256348e-01 2.089302241802215576e-01 5.909757018089294434e-01
4.240000000000000000e+02 9.469412565231323242e-01 2.064397782087326050e-01 5.882570147514343262e-01
4.250000000000000000e+02 9.209737181663513184e-01 2.031459659337997437e-01 5.841683745384216309e-01
4.260000000000000000e+02 9.130532145500183105e-01 2.013107836246490479e-01 5.722157955169677734e-01
4.270000000000000000e+02 9.015088677406311035e-01 1.956818103790283203e-01 5.680126547813415527e-01
4.280000000000000000e+02 8.941094279289245605e-01 1.933484226465225220e-01 5.648320317268371582e-01
4.290000000000000000e+02 8.741560578346252441e-01 1.924685537815093994e-01 5.619492530822753906e-01
4.300000000000000000e+02 8.653372526168823242e-01 1.922433972358703613e-01 5.575149059295654297e-01
4.310000000000000000e+02 8.574743866920471191e-01 1.905627101659774780e-01 5.551311373710632324e-01
4.320000000000000000e+02 8.507589101791381836e-01 1.872232705354690552e-01 5.538303852081298828e-01
4.330000000000000000e+02 8.434711694717407227e-01 1.841020882129669189e-01 5.485111474990844727e-01
4.340000000000000000e+02 8.264928460121154785e-01 1.802376508712768555e-01 5.465522408485412598e-01
4.350000000000000000e+02 8.221781849861145020e-01 1.755609065294265747e-01 5.410754680633544922e-01
4.360000000000000000e+02 8.210787177085876465e-01 1.747955381870269775e-01 5.333166122436523438e-01
4.370000000000000000e+02 8.111987709999084473e-01 1.727196574211120605e-01 5.321013331413269043e-01
4.380000000000000000e+02 8.038687109947204590e-01 1.703356653451919556e-01 5.251947045326232910e-01
4.390000000000000000e+02 7.944906353950500488e-01 1.653169542551040649e-01 5.176623463630676270e-01
4.400000000000000000e+02 7.893474698066711426e-01 1.638447493314743042e-01 5.130031704902648926e-01
4.410000000000000000e+02 7.823790907859802246e-01 1.626352667808532715e-01 5.047243833541870117e-01
4.420000000000000000e+02 7.784304618835449219e-01 1.613957881927490234e-01 5.038464665412902832e-01
4.430000000000000000e+02 7.764124274253845215e-01 1.606408804655075073e-01 5.009080171585083008e-01
4.440000000000000000e+02 7.669010758399963379e-01 1.587913185358047485e-01 4.920819103717803955e-01
4.450000000000000000e+02 7.646779417991638184e-01 1.571942120790481567e-01 4.851584434509277344e-01
4.460000000000000000e+02 7.529145479202270508e-01 1.556851863861083984e-01 4.802008271217346191e-01
4.470000000000000000e+02 7.465246319770812988e-01 1.527405828237533569e-01 4.773257672786712646e-01
4.480000000000000000e+02 7.318530678749084473e-01 1.514871865510940552e-01 4.742190539836883545e-01
4.490000000000000000e+02 7.299329638481140137e-01 1.505583673715591431e-01 4.732874631881713867e-01
4.500000000000000000e+02 7.195779681205749512e-01 1.419893056154251099e-01 4.674017131328582764e-01
4.510000000000000000e+02 7.180989384651184082e-01 1.348549127578735352e-01 4.636737406253814697e-01
4.520000000000000000e+02 7.062928080558776855e-01 1.331932246685028076e-01 4.587896168231964111e-01
4.530000000000000000e+02 6.979622840881347656e-01 1.318793743848800659e-01 4.517454504966735840e-01
4.540000000000000000e+02 6.881150007247924805e-01 1.293027549982070923e-01 4.484742581844329834e-01
4.550000000000000000e+02 6.774050593376159668e-01 1.248819082975387573e-01 4.448411464691162109e-01
4.560000000000000000e+02 6.734068393707275391e-01 1.192972138524055481e-01 4.423949718475341797e-01
4.570000000000000000e+02 6.686275601387023926e-01 1.180792450904846191e-01 4.348022043704986572e-01
4.580000000000000000e+02 6.657847166061401367e-01 1.068582683801651001e-01 4.223771393299102783e-01
4.590000000000000000e+02 6.367090940475463867e-01 1.061451211571693420e-01 4.203689992427825928e-01
4.600000000000000000e+02 6.146934628486633301e-01 1.036098599433898926e-01 4.125522375106811523e-01
4.610000000000000000e+02 6.110083460807800293e-01 1.004470288753509521e-01 4.076046645641326904e-01
4.620000000000000000e+02 6.103208065032958984e-01 9.880265593528747559e-02 4.031270742416381836e-01
4.630000000000000000e+02 5.976718068122863770e-01 9.681741148233413696e-02 3.884549140930175781e-01
4.640000000000000000e+02 5.927710533142089844e-01 9.522843360900878906e-02 3.863425552845001221e-01
4.650000000000000000e+02 5.877599120140075684e-01 9.258625656366348267e-02 3.743690550327301025e-01
4.660000000000000000e+02 5.815103650093078613e-01 9.207010269165039062e-02 3.726895153522491455e-01
4.670000000000000000e+02 5.563744902610778809e-01 8.850231021642684937e-02 3.679442405700683594e-01
4.680000000000000000e+02 5.468172430992126465e-01 8.683294057846069336e-02 3.599488735198974609e-01
4.690000000000000000e+02 5.418039560317993164e-01 8.162660896778106689e-02 3.566949069499969482e-01
4.700000000000000000e+02 5.285937190055847168e-01 7.977997511625289917e-02 3.414050936698913574e-01
4.710000000000000000e+02 5.235054492950439453e-01 7.783038169145584106e-02 3.269582092761993408e-01
4.720000000000000000e+02 5.168243050575256348e-01 7.595819234848022461e-02 3.234781026840209961e-01
4.730000000000000000e+02 5.115488767623901367e-01 7.570214569568634033e-02 3.058685660362243652e-01
4.740000000000000000e+02 4.939865469932556152e-01 7.342554628849029541e-02 2.993612885475158691e-01
4.750000000000000000e+02 4.879787564277648926e-01 7.138020545244216919e-02 2.983019053936004639e-01
4.760000000000000000e+02 4.709672927856445312e-01 7.031694799661636353e-02 2.982061207294464111e-01
4.770000000000000000e+02 4.660438597202301025e-01 6.898248195648193359e-02 2.968644201755523682e-01
4.780000000000000000e+02 4.605372846126556396e-01 6.579831242561340332e-02 2.920703887939453125e-01
4.790000000000000000e+02 4.572300910949707031e-01 6.504379957914352417e-02 2.903871536254882812e-01
4.800000000000000000e+02 4.421719908714294434e-01 6.354660540819168091e-02 2.880693972110748291e-01
4.810000000000000000e+02 4.235600233078002930e-01 5.979339405894279480e-02 2.850941717624664307e-01
4.820000000000000000e+02 3.956528902053833008e-01 4.753474891185760498e-02 2.823199629783630371e-01
4.830000000000000000e+02 3.799330592155456543e-01 4.631300270557403564e-02 2.773345410823822021e-01
4.840000000000000000e+02 3.726846277713775635e-01 4.364725947380065918e-02 2.737819254398345947e-01
4.850000000000000000e+02 3.387193679809570312e-01 4.127297177910804749e-02 2.712270021438598633e-01
4.860000000000000000e+02 3.348181247711181641e-01 3.479429334402084351e-02 2.699151337146759033e-01
4.870000000000000000e+02 3.324161171913146973e-01 3.068011254072189331e-02 2.684338390827178955e-01
4.880000000000000000e+02 3.241765499114990234e-01 3.029335848987102509e-02 2.628014087677001953e-01
4.890000000000000000e+02 3.140622973442077637e-01 2.957316860556602478e-02 2.569265961647033691e-01
4.900000000000000000e+02 3.054088354110717773e-01 2.878078818321228027e-02 2.566391825675964355e-01
4.910000000000000000e+02 3.044730722904205322e-01 2.616567350924015045e-02 2.549236118793487549e-01
4.920000000000000000e+02 3.015332520008087158e-01 2.120381966233253479e-02 2.348179817199707031e-01
4.930000000000000000e+02 2.950331270694732666e-01 1.779744587838649750e-02 2.314886003732681274e-01
4.940000000000000000e+02 2.882802486419677734e-01 1.435575168579816818e-02 2.287019789218902588e-01
4.950000000000000000e+02 2.839727103710174561e-01 1.074439659714698792e-02 1.877514868974685669e-01
4.960000000000000000e+02 2.556698918342590332e-01 8.010843768715858459e-03 1.841831207275390625e-01
4.970000000000000000e+02 2.480675429105758667e-01 5.507094319909811020e-04 1.703739017248153687e-01
4.980000000000000000e+02 2.114324718713760376e-01 5.319917818269459531e-06 1.580130457878112793e-01
4.990000000000000000e+02 2.046966254711151123e-01 5.311529548635007814e-06 1.533603072166442871e-01
5.000000000000000000e+02 2.024238109588623047e-01 5.179819709155708551e-06 1.449320167303085327e-01
5.010000000000000000e+02 1.894939839839935303e-01 3.433736083024996333e-06 1.385646611452102661e-01
5.020000000000000000e+02 1.844421923160552979e-01 3.296888053228030913e-06 1.296638846397399902e-01
5.030000000000000000e+02 1.614805012941360474e-01 3.238643557779141702e-06 1.282625645399093628e-01
5.040000000000000000e+02 1.506511867046356201e-01 2.815231255226535723e-06 9.989928454160690308e-02
5.050000000000000000e+02 1.447890549898147583e-01 2.529973471609991975e-06 8.711569756269454956e-02
5.060000000000000000e+02 1.297651678323745728e-01 2.188029611716046929e-06 6.448868662118911743e-02
5.070000000000000000e+02 1.159214377403259277e-01 1.666420757828745991e-06 5.685857683420181274e-02
5.080000000000000000e+02 6.579126417636871338e-02 1.582325012350338511e-06 1.325258053839206696e-02
5.090000000000000000e+02 2.836885675787925720e-02 1.415440692653646693e-06 3.195508033968508244e-04
5.100000000000000000e+02 1.753288961481302977e-05 1.219821456288627815e-06 4.405314939504023641e-06
5.110000000000000000e+02 7.424530394928297028e-06 1.015021325656562112e-06 2.717134066188009456e-06


==> fig/circulant_singular_vectors.dat <==
0.000000000000000000e+00	5.773502691896303940e-02	8.550175927127257047e-04	-2.083608623220351008e-03	-9.241987694603548409e-03
1.000000000000000000e+00	5.773502691896259531e-02	-8.550175927126701936e-04	3.045657752369895777e-03	7.826790791662319169e-03
2.000000000000000000e+00	5.773502691896258143e-02	-2.564677739163578885e-03	8.162904308239793405e-03	2.455350096322342357e-02
3.000000000000000000e+00	5.773502691896259531e-02	-4.273212933194631136e-03	1.324793561008150156e-02	4.020710532192196818e-02
4.000000000000000000e+00	5.773502691896258143e-02	-5.979873754802086418e-03	1.828068336247579140e-02	5.410346624295507556e-02
5.000000000000000000e+00	5.773502691896258143e-02	-7.683911606144131282e-03	2.324128560928950815e-02	6.563524607193657601e-02
6.000000000000000000e+00	5.773502691896258837e-02	-9.384579039899997033e-03	2.811016511973574161e-02	7.429845069472024166e-02
7.000000000000000000e+00	5.773502691896260225e-02	-1.108113008712574218e-02	3.286810665076748267e-02	7.971445649862213267e-02
8.000000000000000000e+00	5.773502691896259531e-02	-1.277282058446051541e-02	3.749633278085814231e-02	8.164655804113366000e-02
9.000000000000000000e+00	5.773502691896258143e-02	-1.445890850054127284e-02	4.197657801590780335e-02	8.001031321359382276e-02
1.000000000000000000e+01	5.773502691896261613e-02	-1.613865426148228602e-02	4.629116087480296404e-02	7.487723376654048524e-02
1.100000000000000000e+01	5.773502691896258837e-02	-1.781132107527670996e-02	5.042305367014512235e-02	6.647165990305813066e-02
1.200000000000000000e+01	5.773502691896257449e-02	-1.947617525497780458e-02	5.435594970875300830e-02	5.516095553539918095e-02
1.300000000000000000e+01	5.773502691896261613e-02	-2.113248654051852818e-02	5.807432764673198938e-02	4.143945271921128937e-02
1.400000000000000000e+01	5.773502691896259531e-02	-2.277952841902734782e-02	6.156351274512569111e-02	2.590684697063892414e-02
1.500000000000000000e+01	5.773502691896258837e-02	-2.441657844350109477e-02	6.480973478440801849e-02	9.241987694604159032e-03
1.600000000000000000e+01	5.773502691896261613e-02	-2.604291854969411832e-02	6.780018240924781669e-02	-7.826790791662097124e-03
1.700000000000000000e+01	5.773502691896260225e-02	-2.765783537108469636e-02	7.052305368907517413e-02	-2.455350096322272968e-02
1.800000000000000000e+01	5.773502691896260919e-02	-2.926062055178153473e-02	7.296760269491019135e-02	-4.020710532192156572e-02
1.900000000000000000e+01	5.773502691896260225e-02	-3.085057105723178553e-02	7.512418190863519307e-02	-5.410346624295522822e-02
2.000000000000000000e+01	5.773502691896260919e-02	-3.242698948259544606e-02	7.698428029734087630e-02	-6.563524607193640947e-02
2.100000000000000000e+01	5.773502691896260919e-02	-3.398918435864999726e-02	7.854055690248513966e-02	-7.429845069472014452e-02
2.200000000000000000e+01	5.773502691896262307e-02	-3.553647045509183977e-02	7.978686981130266032e-02	-7.971445649862238247e-02
2.300000000000000000e+01	5.773502691896263000e-02	-3.706816908110069364e-02	8.071830039612840069e-02	-8.164655804113336857e-02
2.400000000000000000e+01	5.773502691896260225e-02	-3.858360838303612900e-02	8.133117272597426006e-02	-8.001031321359380888e-02
2.500000000000000000e+01	5.773502691896259531e-02	-4.008212363913464527e-02	8.162306807374924977e-02	-7.487723376654067953e-02
2.600000000000000000e+01	5.773502691896259531e-02	-4.156305755107842642e-02	8.159283446186983701e-02	-6.647165990305835270e-02
2.700000000000000000e+01	5.773502691896262307e-02	-4.302576053230844355e-02	8.124059120858968808e-02	-5.516095553539965973e-02
2.800000000000000000e+01	5.773502691896263694e-02	-4.446959099295427070e-02	8.056772845710498399e-02	-4.143945271921183754e-02
2.900000000000000000e+01	5.773502691896260225e-02	-4.589391562125684498e-02	7.957690168929386354e-02	-2.590684697063883046e-02
3.000000000000000000e+01	5.773502691896259531e-02	-4.729810966135992306e-02	7.827202124574338116e-02	-9.241987694604257911e-03
3.100000000000000000e+01	5.773502691896262307e-02	-4.868155718734832466e-02	7.665823689342102232e-02	7.826790791661417113e-03
3.200000000000000000e+01	5.773502691896262307e-02	-5.004365137341385689e-02	7.474191750189744521e-02	2.455350096322287193e-02
3.300000000000000000e+01	5.773502691896262307e-02	-5.138379476002885582e-02	7.253062590832788648e-02	4.020710532192144776e-02
3.400000000000000000e+01	5.773502691896264388e-02	-5.270139951601186812e-02	7.003308907038925668e-02	5.410346624295530454e-02
3.500000000000000000e+01	5.773502691896259531e-02	-5.399588769636951696e-02	6.725916362496474343e-02	6.563524607193643723e-02
3.600000000000000000e+01	5.773502691896260919e-02	-5.526669149580284296e-02	6.421979698850149854e-02	7.429845069472024166e-02
3.700000000000000000e+01	5.773502691896261613e-02	-5.651325349776485651e-02	6.092698415255896199e-02	7.971445649862241023e-02
3.800000000000000000e+01	5.773502691896261613e-02	-5.773502691896224837e-02	5.739372034505775544e-02	8.164655804113331306e-02
3.900000000000000000e+01	5.773502691896260919e-02	-5.893147584919253279e-02	5.363394974405123750e-02	8.001031321359383663e-02
4.000000000000000000e+01	5.773502691896260919e-02	-6.010207548641183922e-02	4.966251044642590318e-02	7.487723376654084606e-02
4.100000000000000000e+01	5.773502691896259531e-02	-6.124631236693062197e-02	4.549507590871125495e-02	6.647165990305869965e-02
4.200000000000000000e+01	5.773502691896262307e-02	-6.236368459063575814e-02	4.114809309110810387e-02	5.516095553539946544e-02
4.300000000000000000e+01	5.773502691896260919e-02	-6.345370204114038348e-02	3.663871754884980708e-02	4.143945271921187223e-02
4.400000000000000000e+01	5.773502691896264388e-02	-6.451588660076529314e-02	3.198474572706425101e-02	2.590684697063870209e-02
4.500000000000000000e+01	5.773502691896260919e-02	-6.554977236025714971e-02	2.720454472633418094e-02	9.241987694604126072e-03
4.600000000000000000e+01	5.773502691896262307e-02	-6.655490582315153059e-02	2.231697981614362211e-02	-7.826790791661607932e-03
4.700000000000000000e+01	5.773502691896263000e-02	-6.753084610469167748e-02	1.734133998227694456e-02	-2.455350096322281642e-02
4.800000000000000000e+01	5.773502691896260919e-02	-6.847716512521498378e-02	1.229726180200486733e-02	-4.020710532192132980e-02
4.900000000000000000e+01	5.773502691896265082e-02	-6.939344779792294693e-02	7.204651947484804440e-03	-5.410346624295498535e-02
5.000000000000000000e+01	5.773502691896263694e-02	-7.027929221095179091e-02	2.083608623220390040e-03	-6.563524607193653437e-02
5.100000000000000000e+01	5.773502691896261613e-02	-7.113430980366457212e-02	-3.045657752369618221e-03	-7.429845069472022778e-02
5.200000000000000000e+01	5.773502691896260919e-02	-7.195812553708655357e-02	-8.162904308239824630e-03	-7.971445649862235472e-02
5.300000000000000000e+01	5.773502691896260919e-02	-7.275037805840969818e-02	-1.324793561008148594e-02	-8.164655804113352122e-02
5.400000000000000000e+01	5.773502691896262307e-02	-7.351071985949395038e-02	-1.828068336247638814e-02	-8.001031321359371173e-02
5.500000000000000000e+01	5.773502691896264388e-02	-7.423881742929581973e-02	-2.324128560928919590e-02	-7.487723376654085994e-02
5.600000000000000000e+01	5.773502691896260919e-02	-7.493435140015732021e-02	-2.811016511973571039e-02	-6.647165990305822780e-02
5.700000000000000000e+01	5.773502691896260919e-02	-7.559701668789126083e-02	-3.286810665076741328e-02	-5.516095553539933360e-02
5.800000000000000000e+01	5.773502691896260919e-02	-7.622652262560114522e-02	-3.749633278085810068e-02	-4.143945271921171958e-02
5.900000000000000000e+01	5.773502691896261613e-02	-7.682259309117729640e-02	-4.197657801590786580e-02	-2.590684697063875414e-02
6.000000000000000000e+01	5.773502691896265082e-02	-7.738496662841319595e-02	-4.629116087480296404e-02	-9.241987694604363729e-03
6.100000000000000000e+01	5.773502691896261613e-02	-7.791339656168881633e-02	-5.042305367014502521e-02	7.826790791661855998e-03
6.200000000000000000e+01	5.773502691896262307e-02	-7.840765110417070860e-02	-5.435594970875297360e-02	2.455350096322272621e-02
6.300000000000000000e+01	5.773502691896263000e-02	-7.886751345948113390e-02	-5.807432764673185754e-02	4.020710532192154490e-02
6.400000000000000000e+01	5.773502691896263694e-02	-7.929278191679256516e-02	-6.156351274512556621e-02	5.410346624295517964e-02
6.500000000000000000e+01	5.773502691896266470e-02	-7.968326993930435753e-02	-6.480973478440796298e-02	6.563524607193610416e-02
6.600000000000000000e+01	5.773502691896263000e-02	-8.003880624606408978e-02	-6.780018240924774731e-02	7.429845069472006125e-02
6.700000000000000000e+01	5.773502691896260919e-02	-8.035923488709692530e-02	-7.052305368907513250e-02	7.971445649862235472e-02
6.800000000000000000e+01	5.773502691896263000e-02	-8.064441531181083811e-02	-7.296760269491017747e-02	8.164655804113335469e-02
6.900000000000000000e+01	5.773502691896265082e-02	-8.089422243064614548e-02	-7.512418190863512368e-02	8.001031321359368398e-02
7.000000000000000000e+01	5.773502691896263000e-02	-8.110854666994422868e-02	-7.698428029734082079e-02	7.487723376654045748e-02
7.100000000000000000e+01	5.773502691896265776e-02	-8.128729402001041993e-02	-7.854055690248509802e-02	6.647165990305796412e-02
7.200000000000000000e+01	5.773502691896263000e-02	-8.143038607634922599e-02	-7.978686981130252154e-02	5.516095553539919483e-02
7.300000000000000000e+01	5.773502691896258143e-02	-8.153776007405548476e-02	-8.071830039612838681e-02	4.143945271921188611e-02
7.400000000000000000e+01	5.773502691896262307e-02	-8.160936891534516235e-02	-8.133117272597430170e-02	2.590684697063870209e-02
7.500000000000000000e+01	5.773502691896264388e-02	-8.164518119021366149e-02	-8.162306807374927753e-02	9.241987694604492098e-03
7.600000000000000000e+01	5.773502691896261613e-02	-8.164518119021368925e-02	-8.159283446186983701e-02	-7.826790791661651300e-03
7.700000000000000000e+01	5.773502691896262307e-02	-8.160936891534517623e-02	-8.124059120858972971e-02	-2.455350096322267417e-02
7.800000000000000000e+01	5.773502691896264388e-02	-8.153776007405556803e-02	-8.056772845710492847e-02	-4.020710532192140613e-02
7.900000000000000000e+01	5.773502691896265082e-02	-8.143038607634932313e-02	-7.957690168929380803e-02	-5.410346624295490903e-02
8.000000000000000000e+01	5.773502691896265082e-02	-8.128729402001054483e-02	-7.827202124574339503e-02	-6.563524607193611804e-02
8.100000000000000000e+01	5.773502691896267858e-02	-8.110854666994442297e-02	-7.665823689342103620e-02	-7.429845069472001962e-02
8.200000000000000000e+01	5.773502691896262307e-02	-8.089422243064628426e-02	-7.474191750189743133e-02	-7.971445649862202165e-02
8.300000000000000000e+01	5.773502691896260225e-02	-8.064441531181100464e-02	-7.253062590832792811e-02	-8.164655804113296611e-02
8.400000000000000000e+01	5.773502691896262307e-02	-8.035923488709717510e-02	-7.003308907038925668e-02	-8.001031321359333703e-02
8.500000000000000000e+01	5.773502691896260919e-02	-8.003880624606428407e-02	-6.725916362496472956e-02	-7.487723376654048524e-02
8.600000000000000000e+01	5.773502691896262307e-02	-7.968326993930462121e-02	-6.421979698850145690e-02	-6.647165990305810290e-02
8.700000000000000000e+01	5.773502691896260225e-02	-7.929278191679287047e-02	-6.092698415255896199e-02	-5.516095553539931973e-02
8.800000000000000000e+01	5.773502691896263000e-02	-7.886751345948148084e-02	-5.739372034505774850e-02	-4.143945271921180284e-02
8.900000000000000000e+01	5.773502691896260225e-02	-7.840765110417100003e-02	-5.363394974405125831e-02	-2.590684697063857719e-02
9.000000000000000000e+01	5.773502691896263694e-02	-7.791339656168919103e-02	-4.966251044642595869e-02	-9.241987694604212808e-03
9.100000000000000000e+01	5.773502691896263000e-02	-7.738496662841359841e-02	-4.549507590871128965e-02	7.826790791661616606e-03
9.200000000000000000e+01	5.773502691896263000e-02	-7.682259309117765722e-02	-4.114809309110815244e-02	2.455350096322294826e-02
9.300000000000000000e+01	5.773502691896262307e-02	-7.622652262560153380e-02	-3.663871754884993892e-02	4.020710532192155878e-02
9.400000000000000000e+01	5.773502691896261613e-02	-7.559701668789170492e-02	-3.198474572706429958e-02	5.410346624295487433e-02
9.500000000000000000e+01	5.773502691896261613e-02	-7.493435140015776430e-02	-2.720454472633428503e-02	6.563524607193617355e-02
9.600000000000000000e+01	5.773502691896260919e-02	-7.423881742929629157e-02	-2.231697981614367415e-02	7.429845069471945063e-02
9.700000000000000000e+01	5.773502691896263000e-02	-7.351071985949444998e-02	-1.734133998227695150e-02	7.971445649862185512e-02
9.800000000000000000e+01	5.773502691896260225e-02	-7.275037805841019778e-02	-1.229726180200490550e-02	8.164655804113292448e-02
9.900000000000000000e+01	5.773502691896262307e-02	-7.195812553708710868e-02	-7.204651947484804440e-03	8.001031321359301784e-02
1.000000000000000000e+02	5.773502691896261613e-02	-7.113430980366515499e-02	-2.083608623220373560e-03	7.487723376654024932e-02
1.010000000000000000e+02	5.773502691896262307e-02	-7.027929221095235990e-02	3.045657752369657686e-03	6.647165990305785310e-02
1.020000000000000000e+02	5.773502691896261613e-02	-6.939344779792350204e-02	8.162904308239732690e-03	5.516095553539904911e-02
1.030000000000000000e+02	5.773502691896261613e-02	-6.847716512521559440e-02	1.324793561008146339e-02	4.143945271921142814e-02
1.040000000000000000e+02	5.773502691896261613e-02	-6.753084610469228810e-02	1.828068336247629100e-02	2.590684697063813657e-02
1.050000000000000000e+02	5.773502691896258837e-02	-6.655490582315215509e-02	2.324128560928919937e-02	9.241987694603997702e-03
1.060000000000000000e+02	5.773502691896258837e-02	-6.554977236025771870e-02	2.811016511973560283e-02	-7.826790791661810895e-03
1.070000000000000000e+02	5.773502691896260225e-02	-6.451588660076594539e-02	3.286810665076737165e-02	-2.455350096322249029e-02
1.080000000000000000e+02	5.773502691896261613e-02	-6.345370204114102186e-02	3.749633278085811455e-02	-4.020710532192126041e-02
1.090000000000000000e+02	5.773502691896260919e-02	-6.236368459063639652e-02	4.197657801590780335e-02	-5.410346624295483270e-02
1.100000000000000000e+02	5.773502691896263000e-02	-6.124631236693127423e-02	4.629116087480292935e-02	-6.563524607193568783e-02
1.110000000000000000e+02	5.773502691896262307e-02	-6.010207548641249842e-02	5.042305367014505296e-02	-7.429845069471953389e-02
1.120000000000000000e+02	5.773502691896259531e-02	-5.893147584919317117e-02	5.435594970875294585e-02	-7.971445649862146654e-02
1.130000000000000000e+02	5.773502691896262307e-02	-5.773502691896292838e-02	5.807432764673187142e-02	-8.164655804113273019e-02
1.140000000000000000e+02	5.773502691896263000e-02	-5.651325349776547408e-02	6.156351274512562866e-02	-8.001031321359297621e-02
1.150000000000000000e+02	5.773502691896258143e-02	-5.526669149580350215e-02	6.480973478440806013e-02	-7.487723376653980523e-02
1.160000000000000000e+02	5.773502691896263694e-02	-5.399588769637024555e-02	6.780018240924777506e-02	-6.647165990305814454e-02
1.170000000000000000e+02	5.773502691896263694e-02	-5.270139951601247874e-02	7.052305368907513250e-02	-5.516095553539902829e-02
1.180000000000000000e+02	5.773502691896260919e-02	-5.138379476002957053e-02	7.296760269491021911e-02	-4.143945271921129631e-02
1.190000000000000000e+02	5.773502691896263694e-02	-5.004365137341448833e-02	7.512418190863520695e-02	-2.590684697063820943e-02
1.200000000000000000e+02	5.773502691896263000e-02	-4.868155718734894916e-02	7.698428029734094569e-02	-9.241987694603995968e-03
1.210000000000000000e+02	5.773502691896258837e-02	-4.729810966136049899e-02	7.854055690248505639e-02	7.826790791661868141e-03
1.220000000000000000e+02	5.773502691896263694e-02	-4.589391562125749724e-02	7.978686981130257705e-02	2.455350096322296907e-02
1.230000000000000000e+02	5.773502691896263694e-02	-4.446959099295492296e-02	8.071830039612849783e-02	4.020710532192143388e-02
1.240000000000000000e+02	5.773502691896258837e-02	-4.302576053230898478e-02	8.133117272597432945e-02	5.410346624295499229e-02
1.250000000000000000e+02	5.773502691896258837e-02	-4.156305755107902317e-02	8.162306807374930528e-02	6.563524607193606253e-02
1.260000000000000000e+02	5.773502691896258837e-02	-4.008212363913521425e-02	8.159283446186989253e-02	7.429845069471964492e-02
1.270000000000000000e+02	5.773502691896257449e-02	-3.858360838303671186e-02	8.124059120858971583e-02	7.971445649862160532e-02
1.280000000000000000e+02	5.773502691896263000e-02	-3.706816908110121406e-02	8.056772845710499786e-02	8.164655804113235549e-02
1.290000000000000000e+02	5.773502691896262307e-02	-3.553647045509236019e-02	7.957690168929404395e-02	8.001031321359268478e-02
1.300000000000000000e+02	5.773502691896260919e-02	-3.398918435865052462e-02	7.827202124574346442e-02	7.487723376653962482e-02
1.310000000000000000e+02	5.773502691896257449e-02	-3.242698948259593872e-02	7.665823689342111946e-02	6.647165990305775596e-02
1.320000000000000000e+02	5.773502691896260225e-02	-3.085057105723227819e-02	7.474191750189754235e-02	5.516095553539872298e-02
1.330000000000000000e+02	5.773502691896258143e-02	-2.926062055178199617e-02	7.253062590832794199e-02	4.143945271921140039e-02
1.340000000000000000e+02	5.773502691896258143e-02	-2.765783537108518902e-02	7.003308907038933995e-02	2.590684697063806718e-02
1.350000000000000000e+02	5.773502691896258143e-02	-2.604291854969454506e-02	6.725916362496472956e-02	9.241987694604065356e-03
1.360000000000000000e+02	5.773502691896259531e-02	-2.441657844350149029e-02	6.421979698850147078e-02	-7.826790791661963551e-03
1.370000000000000000e+02	5.773502691896260919e-02	-2.277952841902775374e-02	6.092698415255913547e-02	-2.455350096322289968e-02
1.380000000000000000e+02	5.773502691896260225e-02	-2.113248654051892716e-02	5.739372034505786646e-02	-4.020710532192179471e-02
1.390000000000000000e+02	5.773502691896253286e-02	-1.947617525497812030e-02	5.363394974405127219e-02	-5.410346624295477025e-02
1.400000000000000000e+02	5.773502691896258143e-02	-1.781132107527702221e-02	4.966251044642595869e-02	-6.563524607193632621e-02
1.410000000000000000e+02	5.773502691896260225e-02	-1.613865426148260521e-02	4.549507590871142843e-02	-7.429845069471968655e-02
1.420000000000000000e+02	5.773502691896257449e-02	-1.445890850054156254e-02	4.114809309110809693e-02	-7.971445649862173022e-02
1.430000000000000000e+02	5.773502691896262307e-02	-1.277282058446081378e-02	3.663871754884995974e-02	-8.164655804113271631e-02
1.440000000000000000e+02	5.773502691896255368e-02	-1.108113008712597984e-02	3.198474572706426489e-02	-8.001031321359261539e-02
1.450000000000000000e+02	5.773502691896258837e-02	-9.384579039900297140e-03	2.720454472633430931e-02	-7.487723376654006890e-02
1.460000000000000000e+02	5.773502691896257449e-02	-7.683911606144316030e-03	2.231697981614354925e-02	-6.647165990305733962e-02
1.470000000000000000e+02	5.773502691896260919e-02	-5.979873754802320605e-03	1.734133998227688211e-02	-5.516095553539844543e-02
1.480000000000000000e+02	5.773502691896259531e-02	-4.273212933194739556e-03	1.229726180200473376e-02	-4.143945271921112977e-02
1.490000000000000000e+02	5.773502691896256755e-02	-2.564677739163699448e-03	7.204651947484683010e-03	-2.590684697063798045e-02
1.500000000000000000e+02	5.773502691896261613e-02	-8.550175927128600374e-04	2.083608623220238685e-03	-9.241987694603479020e-03
1.510000000000000000e+02	5.773502691896256062e-02	8.550175927129460146e-04	-3.045657752369697151e-03	7.826790791662319169e-03
1.520000000000000000e+02	5.773502691896258143e-02	2.564677739163797460e-03	-8.162904308239772588e-03	2.455350096322274009e-02
1.530000000000000000e+02	5.773502691896262307e-02	4.273212933194800271e-03	-1.324793561008148594e-02	4.020710532192091347e-02
1.540000000000000000e+02	5.773502691896256755e-02	5.979873754802409076e-03	-1.828068336247633957e-02	5.410346624295485352e-02
1.550000000000000000e+02	5.773502691896261613e-02	7.683911606144375010e-03	-2.324128560928928958e-02	6.563524607193577109e-02
1.560000000000000000e+02	5.773502691896262307e-02	9.384579039900248568e-03	-2.811016511973574855e-02	7.429845069471908980e-02
1.570000000000000000e+02	5.773502691896259531e-02	1.108113008712603882e-02	-3.286810665076746879e-02	7.971445649862166083e-02
1.580000000000000000e+02	5.773502691896258837e-02	1.277282058446082245e-02	-3.749633278085820476e-02	8.164655804113261917e-02
1.590000000000000000e+02	5.773502691896258143e-02	1.445890850054158336e-02	-4.197657801590788662e-02	8.001031321359315662e-02
1.600000000000000000e+02	5.773502691896257449e-02	1.613865426148264337e-02	-4.629116087480309588e-02	7.487723376653991625e-02
1.610000000000000000e+02	5.773502691896258837e-02	1.781132107527704650e-02	-5.042305367014521950e-02	6.647165990305783922e-02
1.620000000000000000e+02	5.773502691896259531e-02	1.947617525497821050e-02	-5.435594970875311932e-02	5.516095553539875074e-02
1.630000000000000000e+02	5.773502691896258143e-02	2.113248654051897921e-02	-5.807432764673197551e-02	4.143945271921150447e-02
1.640000000000000000e+02	5.773502691896258837e-02	2.277952841902776068e-02	-6.156351274512577437e-02	2.590684697063858066e-02
1.650000000000000000e+02	5.773502691896259531e-02	2.441657844350157008e-02	-6.480973478440814339e-02	9.241987694603969947e-03
1.660000000000000000e+02	5.773502691896258143e-02	2.604291854969458669e-02	-6.780018240924785833e-02	-7.826790791661285274e-03
1.670000000000000000e+02	5.773502691896258837e-02	2.765783537108522372e-02	-7.052305368907509087e-02	-2.455350096322284417e-02
1.680000000000000000e+02	5.773502691896256755e-02	2.926062055178201698e-02	-7.296760269491027462e-02	-4.020710532192126041e-02
1.690000000000000000e+02	5.773502691896256062e-02	3.085057105723234411e-02	-7.512418190863531797e-02	-5.410346624295470086e-02
1.700000000000000000e+02	5.773502691896257449e-02	3.242698948259599423e-02	-7.698428029734095956e-02	-6.563524607193615967e-02
1.710000000000000000e+02	5.773502691896258143e-02	3.398918435865058707e-02	-7.854055690248523680e-02	-7.429845069471974206e-02
1.720000000000000000e+02	5.773502691896259531e-02	3.553647045509231855e-02	-7.978686981130257705e-02	-7.971445649862186900e-02
1.730000000000000000e+02	5.773502691896256062e-02	3.706816908110129732e-02	-8.071830039612852559e-02	-8.164655804113289672e-02
1.740000000000000000e+02	5.773502691896256062e-02	3.858360838303672574e-02	-8.133117272597444047e-02	-8.001031321359308723e-02
1.750000000000000000e+02	5.773502691896257449e-02	4.008212363913525589e-02	-8.162306807374938855e-02	-7.487723376654022156e-02
1.760000000000000000e+02	5.773502691896257449e-02	4.156305755107905092e-02	-8.159283446186992028e-02	-6.647165990305828331e-02
1.770000000000000000e+02	5.773502691896255368e-02	4.302576053230904723e-02	-8.124059120858985461e-02	-5.516095553539917401e-02
1.780000000000000000e+02	5.773502691896258143e-02	4.446959099295487439e-02	-8.056772845710497011e-02	-4.143945271921162937e-02
1.790000000000000000e+02	5.773502691896254674e-02	4.589391562125755969e-02	-7.957690168929397456e-02	-2.590684697063838984e-02
1.800000000000000000e+02	5.773502691896257449e-02	4.729810966136057532e-02	-7.827202124574351993e-02	-9.241987694604068826e-03
1.810000000000000000e+02	5.773502691896256062e-02	4.868155718734899079e-02	-7.665823689342107783e-02	7.826790791661776200e-03
1.820000000000000000e+02	5.773502691896253980e-02	5.004365137341450914e-02	-7.474191750189747296e-02	2.455350096322285805e-02
1.830000000000000000e+02	5.773502691896258143e-02	5.138379476002961910e-02	-7.253062590832792811e-02	4.020710532192162123e-02
1.840000000000000000e+02	5.773502691896258143e-02	5.270139951601251344e-02	-7.003308907038922893e-02	5.410346624295512413e-02
1.850000000000000000e+02	5.773502691896256755e-02	5.399588769637025248e-02	-6.725916362496477119e-02	6.563524607193614580e-02
1.860000000000000000e+02	5.773502691896255368e-02	5.526669149580354379e-02	-6.421979698850147078e-02	7.429845069471968655e-02
1.870000000000000000e+02	5.773502691896258837e-02	5.651325349776555040e-02	-6.092698415255900363e-02	7.971445649862174410e-02
1.880000000000000000e+02	5.773502691896255368e-02	5.773502691896294919e-02	-5.739372034505778319e-02	8.164655804113299387e-02
1.890000000000000000e+02	5.773502691896256062e-02	5.893147584919324750e-02	-5.363394974405129301e-02	8.001031321359329540e-02
1.900000000000000000e+02	5.773502691896255368e-02	6.010207548641251923e-02	-4.966251044642579909e-02	7.487723376654037422e-02
1.910000000000000000e+02	5.773502691896254674e-02	6.124631236693131586e-02	-4.549507590871121332e-02	6.647165990305772820e-02
1.920000000000000000e+02	5.773502691896253980e-02	6.236368459063648673e-02	-4.114809309110816632e-02	5.516095553539903523e-02
1.930000000000000000e+02	5.773502691896255368e-02	6.345370204114106349e-02	-3.663871754884993198e-02	4.143945271921146978e-02
1.940000000000000000e+02	5.773502691896256755e-02	6.451588660076597315e-02	-3.198474572706423713e-02	2.590684697063821290e-02
1.950000000000000000e+02	5.773502691896256062e-02	6.554977236025782972e-02	-2.720454472633420523e-02	9.241987694604313422e-03
1.960000000000000000e+02	5.773502691896256755e-02	6.655490582315226611e-02	-2.231697981614365681e-02	-7.826790791661618341e-03
1.970000000000000000e+02	5.773502691896253980e-02	6.753084610469232973e-02	-1.734133998227690987e-02	-2.455350096322292397e-02
1.980000000000000000e+02	5.773502691896256062e-02	6.847716512521563603e-02	-1.229726180200485693e-02	-4.020710532192136449e-02
1.990000000000000000e+02	5.773502691896255368e-02	6.939344779792352980e-02	-7.204651947484781889e-03	-5.410346624295501311e-02
2.000000000000000000e+02	5.773502691896254674e-02	7.027929221095237378e-02	-2.083608623220334095e-03	-6.563524607193632621e-02
2.010000000000000000e+02	5.773502691896258143e-02	7.113430980366514111e-02	3.045657752369720136e-03	-7.429845069472025554e-02
2.020000000000000000e+02	5.773502691896254674e-02	7.195812553708719195e-02	8.162904308239809018e-03	-7.971445649862214655e-02
2.030000000000000000e+02	5.773502691896256062e-02	7.275037805841029492e-02	1.324793561008152064e-02	-8.164655804113306325e-02
2.040000000000000000e+02	5.773502691896254674e-02	7.351071985949454712e-02	1.828068336247636039e-02	-8.001031321359348969e-02
2.050000000000000000e+02	5.773502691896255368e-02	7.423881742929636096e-02	2.324128560928929305e-02	-7.487723376654027707e-02
2.060000000000000000e+02	5.773502691896253286e-02	7.493435140015784757e-02	2.811016511973569998e-02	-6.647165990305799188e-02
2.070000000000000000e+02	5.773502691896255368e-02	7.559701668789178819e-02	3.286810665076744103e-02	-5.516095553539924340e-02
2.080000000000000000e+02	5.773502691896258143e-02	7.622652262560160319e-02	3.749633278085815619e-02	-4.143945271921187917e-02
2.090000000000000000e+02	5.773502691896254674e-02	7.682259309117775437e-02	4.197657801590774784e-02	-2.590684697063831352e-02
2.100000000000000000e+02	5.773502691896254674e-02	7.738496662841362617e-02	4.629116087480300568e-02	-9.241987694603865863e-03
2.110000000000000000e+02	5.773502691896253286e-02	7.791339656168924654e-02	5.042305367014508072e-02	7.826790791661625279e-03
2.120000000000000000e+02	5.773502691896253980e-02	7.840765110417104167e-02	5.435594970875307769e-02	2.455350096322302458e-02
2.130000000000000000e+02	5.773502691896253980e-02	7.886751345948142533e-02	5.807432764673192693e-02	4.020710532192162817e-02
2.140000000000000000e+02	5.773502691896252592e-02	7.929278191679295373e-02	6.156351274512561478e-02	5.410346624295534618e-02
2.150000000000000000e+02	5.773502691896256755e-02	7.968326993930462121e-02	6.480973478440806013e-02	6.563524607193663152e-02
2.160000000000000000e+02	5.773502691896256755e-02	8.003880624606429794e-02	6.780018240924771955e-02	7.429845069472050534e-02
2.170000000000000000e+02	5.773502691896255368e-02	8.035923488709721674e-02	7.052305368907516026e-02	7.971445649862242411e-02
2.180000000000000000e+02	5.773502691896254674e-02	8.064441531181112954e-02	7.296760269491024686e-02	8.164655804113349347e-02
2.190000000000000000e+02	5.773502691896256062e-02	8.089422243064627038e-02	7.512418190863520695e-02	8.001031321359361459e-02
2.200000000000000000e+02	5.773502691896253980e-02	8.110854666994440909e-02	7.698428029734084854e-02	7.487723376654072116e-02
2.210000000000000000e+02	5.773502691896257449e-02	8.128729402001064197e-02	7.854055690248518129e-02	6.647165990305840821e-02
2.220000000000000000e+02	5.773502691896255368e-02	8.143038607634937864e-02	7.978686981130266032e-02	5.516095553539929197e-02
2.230000000000000000e+02	5.773502691896251204e-02	8.153776007405570680e-02	8.071830039612834518e-02	4.143945271921177509e-02
2.240000000000000000e+02	5.773502691896252592e-02	8.160936891534528725e-02	8.133117272597430170e-02	2.590684697063834127e-02
2.250000000000000000e+02	5.773502691896254674e-02	8.164518119021375864e-02	8.162306807374922202e-02	9.241987694603716677e-03
2.260000000000000000e+02	5.773502691896253980e-02	8.164518119021370313e-02	8.159283446186987865e-02	-7.826790791662256719e-03
2.270000000000000000e+02	5.773502691896253286e-02	8.160936891534523174e-02	8.124059120858967420e-02	-2.455350096322333683e-02
2.280000000000000000e+02	5.773502691896254674e-02	8.153776007405551252e-02	8.056772845710498399e-02	-4.020710532192198206e-02
2.290000000000000000e+02	5.773502691896253286e-02	8.143038607634922599e-02	7.957690168929380803e-02	-5.410346624295583190e-02
2.300000000000000000e+02	5.773502691896253286e-02	8.128729402001050319e-02	7.827202124574339503e-02	-6.563524607193700622e-02
2.310000000000000000e+02	5.773502691896255368e-02	8.110854666994428419e-02	7.665823689342106395e-02	-7.429845069472056085e-02
2.320000000000000000e+02	5.773502691896252592e-02	8.089422243064617324e-02	7.474191750189741745e-02	-7.971445649862242411e-02
2.330000000000000000e+02	5.773502691896253286e-02	8.064441531181085199e-02	7.253062590832794199e-02	-8.164655804113361837e-02
2.340000000000000000e+02	5.773502691896254674e-02	8.035923488709702245e-02	7.003308907038922893e-02	-8.001031321359378112e-02
2.350000000000000000e+02	5.773502691896255368e-02	8.003880624606410366e-02	6.725916362496474343e-02	-7.487723376654045748e-02
2.360000000000000000e+02	5.773502691896251898e-02	7.968326993930431590e-02	6.421979698850141527e-02	-6.647165990305822780e-02
2.370000000000000000e+02	5.773502691896253980e-02	7.929278191679264842e-02	6.092698415255894118e-02	-5.516095553539929197e-02
2.380000000000000000e+02	5.773502691896254674e-02	7.886751345948113390e-02	5.739372034505774850e-02	-4.143945271921141427e-02
2.390000000000000000e+02	5.773502691896253980e-02	7.840765110417076411e-02	5.363394974405123056e-02	-2.590684697063806718e-02
2.400000000000000000e+02	5.773502691896254674e-02	7.791339656168896899e-02	4.966251044642581297e-02	-9.241987694603786066e-03
2.410000000000000000e+02	5.773502691896252592e-02	7.738496662841323759e-02	4.549507590871128271e-02	7.826790791661939264e-03
2.420000000000000000e+02	5.773502691896254674e-02	7.682259309117737966e-02	4.114809309110804836e-02	2.455350096322328826e-02
2.430000000000000000e+02	5.773502691896253286e-02	7.622652262560118686e-02	3.663871754884986953e-02	4.020710532192206532e-02
2.440000000000000000e+02	5.773502691896253286e-02	7.559701668789130247e-02	3.198474572706418856e-02	5.410346624295556128e-02
2.450000000000000000e+02	5.773502691896255368e-02	7.493435140015736184e-02	2.720454472633413931e-02	6.563524607193682581e-02
2.460000000000000000e+02	5.773502691896255368e-02	7.423881742929583361e-02	2.231697981614360130e-02	7.429845069471999186e-02
2.470000000000000000e+02	5.773502691896253286e-02	7.351071985949404752e-02	1.734133998227689946e-02	7.971445649862238247e-02
2.480000000000000000e+02	5.773502691896254674e-02	7.275037805840978145e-02	1.229726180200484131e-02	8.164655804113347959e-02
2.490000000000000000e+02	5.773502691896255368e-02	7.195812553708659520e-02	7.204651947484790563e-03	8.001031321359367010e-02
2.500000000000000000e+02	5.773502691896255368e-02	7.113430980366457212e-02	2.083608623220319350e-03	7.487723376654066565e-02
2.510000000000000000e+02	5.773502691896253980e-02	7.027929221095179091e-02	-3.045657752369696717e-03	6.647165990305810290e-02
2.520000000000000000e+02	5.773502691896256062e-02	6.939344779792296081e-02	-8.162904308239760445e-03	5.516095553539930585e-02
2.530000000000000000e+02	5.773502691896253980e-02	6.847716512521509480e-02	-1.324793561008165248e-02	4.143945271921180284e-02
2.540000000000000000e+02	5.773502691896254674e-02	6.753084610469176075e-02	-1.828068336247628753e-02	2.590684697063822678e-02
2.550000000000000000e+02	5.773502691896258143e-02	6.655490582315158610e-02	-2.324128560928925488e-02	9.241987694603888415e-03
2.560000000000000000e+02	5.773502691896256062e-02	6.554977236025723297e-02	-2.811016511973567916e-02	-7.826790791661868141e-03
2.570000000000000000e+02	5.773502691896256062e-02	6.451588660076541804e-02	-3.286810665076742022e-02	-2.455350096322308356e-02
2.580000000000000000e+02	5.773502691896256755e-02	6.345370204114050838e-02	-3.749633278085819088e-02	-4.020710532192169756e-02
2.590000000000000000e+02	5.773502691896255368e-02	6.236368459063581365e-02	-4.197657801590777560e-02	-5.410346624295547802e-02
2.600000000000000000e+02	5.773502691896256062e-02	6.124631236693071912e-02	-4.629116087480293629e-02	-6.563524607193664540e-02
2.610000000000000000e+02	5.773502691896255368e-02	6.010207548641191555e-02	-5.042305367014501133e-02	-7.429845069472020003e-02
2.620000000000000000e+02	5.773502691896255368e-02	5.893147584919262300e-02	-5.435594970875308463e-02	-7.971445649862242411e-02
2.630000000000000000e+02	5.773502691896257449e-02	5.773502691896231082e-02	-5.807432764673187142e-02	-8.164655804113338244e-02
2.640000000000000000e+02	5.773502691896256062e-02	5.651325349776493978e-02	-6.156351274512558008e-02	-8.001031321359360071e-02
2.650000000000000000e+02	5.773502691896256755e-02	5.526669149580285684e-02	-6.480973478440804625e-02	-7.487723376654066565e-02
2.660000000000000000e+02	5.773502691896257449e-02	5.399588769636962104e-02	-6.780018240924765016e-02	-6.647165990305821393e-02
2.670000000000000000e+02	5.773502691896253286e-02	5.270139951601193057e-02	-7.052305368907502148e-02	-5.516095553539926422e-02
2.680000000000000000e+02	5.773502691896259531e-02	5.138379476002891133e-02	-7.296760269491005257e-02	-4.143945271921200407e-02
2.690000000000000000e+02	5.773502691896257449e-02	5.004365137341389158e-02	-7.512418190863509593e-02	-2.590684697063849046e-02
2.700000000000000000e+02	5.773502691896254674e-02	4.868155718734838711e-02	-7.698428029734082079e-02	-9.241987694604080969e-03
2.710000000000000000e+02	5.773502691896256755e-02	4.729810966135990224e-02	-7.854055690248500088e-02	7.826790791661620075e-03
2.720000000000000000e+02	5.773502691896255368e-02	4.589391562125698376e-02	-7.978686981130259093e-02	2.455350096322325704e-02
2.730000000000000000e+02	5.773502691896256062e-02	4.446959099295430540e-02	-8.071830039612828966e-02	4.020710532192177389e-02
2.740000000000000000e+02	5.773502691896253980e-02	4.302576053230853376e-02	-8.133117272597419067e-02	5.410346624295536699e-02
2.750000000000000000e+02	5.773502691896256062e-02	4.156305755107852357e-02	-8.162306807374918038e-02	6.563524607193699234e-02
2.760000000000000000e+02	5.773502691896255368e-02	4.008212363913469384e-02	-8.159283446186975375e-02	7.429845069472035268e-02
2.770000000000000000e+02	5.773502691896257449e-02	3.858360838303624696e-02	-8.124059120858971583e-02	7.971445649862268779e-02
2.780000000000000000e+02	5.773502691896254674e-02	3.706816908110081160e-02	-8.056772845710497011e-02	8.164655804113357673e-02
2.790000000000000000e+02	5.773502691896256755e-02	3.553647045509187447e-02	-7.957690168929387742e-02	8.001031321359373949e-02
2.800000000000000000e+02	5.773502691896259531e-02	3.398918435865006665e-02	-7.827202124574329789e-02	7.487723376654059626e-02
2.810000000000000000e+02	5.773502691896256755e-02	3.242698948259550851e-02	-7.665823689342092517e-02	6.647165990305842209e-02
2.820000000000000000e+02	5.773502691896259531e-02	3.085057105723187226e-02	-7.474191750189747296e-02	5.516095553539940993e-02
2.830000000000000000e+02	5.773502691896258143e-02	2.926062055178159718e-02	-7.253062590832780321e-02	4.143945271921171958e-02
2.840000000000000000e+02	5.773502691896260225e-02	2.765783537108477269e-02	-7.003308907038917341e-02	2.590684697063838637e-02
2.850000000000000000e+02	5.773502691896255368e-02	2.604291854969419812e-02	-6.725916362496464629e-02	9.241987694604344647e-03
2.860000000000000000e+02	5.773502691896258143e-02	2.441657844350120232e-02	-6.421979698850140139e-02	-7.826790791661750180e-03
2.870000000000000000e+02	5.773502691896258143e-02	2.277952841902742068e-02	-6.092698415255887179e-02	-2.455350096322321540e-02
2.880000000000000000e+02	5.773502691896253980e-02	2.113248654051860451e-02	-5.739372034505765829e-02	-4.020710532192163511e-02
2.890000000000000000e+02	5.773502691896257449e-02	1.947617525497792601e-02	-5.363394974405116811e-02	-5.410346624295526291e-02
2.900000000000000000e+02	5.773502691896254674e-02	1.781132107527676547e-02	-4.966251044642576440e-02	-6.563524607193665927e-02
2.910000000000000000e+02	5.773502691896256755e-02	1.613865426148238316e-02	-4.549507590871120638e-02	-7.429845069472061636e-02
2.920000000000000000e+02	5.773502691896257449e-02	1.445890850054128325e-02	-4.114809309110802754e-02	-7.971445649862270166e-02
2.930000000000000000e+02	5.773502691896258143e-02	1.277282058446055010e-02	-3.663871754884975851e-02	-8.164655804113371551e-02
2.940000000000000000e+02	5.773502691896260919e-02	1.108113008712578208e-02	-3.198474572706413999e-02	-8.001031321359405868e-02
2.950000000000000000e+02	5.773502691896258837e-02	9.384579039900066422e-03	-2.720454472633416360e-02	-7.487723376654083218e-02
2.960000000000000000e+02	5.773502691896258143e-02	7.683911606144143425e-03	-2.231697981614353191e-02	-6.647165990305849148e-02
2.970000000000000000e+02	5.773502691896256755e-02	5.979873754802229532e-03	-1.734133998227685436e-02	-5.516095553539950014e-02
2.980000000000000000e+02	5.773502691896260225e-02	4.273212933194667565e-03	-1.229726180200477886e-02	-4.143945271921196244e-02
2.990000000000000000e+02	5.773502691896259531e-02	2.564677739163622686e-03	-7.204651947484679540e-03	-2.590684697063873332e-02


==> fig/triangles_kernels.dat <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.010000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.020000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.040000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.050000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.070000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.080000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.110000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.120000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.130000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.140000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.150000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.160000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.170000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.190000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.210000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150647e-03
1.220000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630129e-02
1.230000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.235447106190445107e-02
1.240000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.980596141587260259e-02
1.250000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.725745176984075063e-02
1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.470894212380890215e-02
1.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.216043247777705366e-02
1.280000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.961192283174520518e-02
1.290000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.706341318571334975e-02
1.300000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150127e-02
1.310000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.196639389364965278e-02
1.320000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.941788424761780429e-02
1.330000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	9.686937460158595581e-02
1.340000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.043208649555541073e-01
1.350000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.117723553095222588e-01
1.360000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.192238456634904104e-01
1.370000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.266753360174585619e-01
1.380000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.341268263714266995e-01
1.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.415783167253948649e-01
1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630025e-01
1.410000000000000000e+02	0.000000000000000000e+00	3.863337046431278982e-02	1.564812974333311679e-01
1.420000000000000000e+02	0.000000000000000000e+00	7.726674092862557963e-02	1.639327877872993056e-01
1.430000000000000000e+02	0.000000000000000000e+00	1.159001113929383625e-01	1.713842781412674710e-01
1.440000000000000000e+02	0.000000000000000000e+00	1.545334818572511593e-01	1.788357684952356086e-01
1.450000000000000000e+02	0.000000000000000000e+00	1.931668523215639421e-01	1.862872588492037462e-01
1.460000000000000000e+02	0.000000000000000000e+00	2.318002227858767250e-01	1.937387492031719116e-01
1.470000000000000000e+02	0.000000000000000000e+00	2.704335932501895079e-01	2.011902395571400493e-01
1.480000000000000000e+02	0.000000000000000000e+00	3.090669637145023185e-01	2.086417299111082146e-01
1.490000000000000000e+02	0.000000000000000000e+00	3.477003341788151292e-01	2.160932202650763523e-01
1.500000000000000000e+02	1.000000000000000000e+00	3.863337046431278843e-01	2.235447106190445177e-01
1.510000000000000000e+02	0.000000000000000000e+00	3.477003341788151292e-01	2.160932202650763523e-01
1.520000000000000000e+02	0.000000000000000000e+00	3.090669637145023185e-01	2.086417299111082146e-01
1.530000000000000000e+02	0.000000000000000000e+00	2.704335932501895079e-01	2.011902395571400493e-01
1.540000000000000000e+02	0.000000000000000000e+00	2.318002227858767250e-01	1.937387492031719116e-01
1.550000000000000000e+02	0.000000000000000000e+00	1.931668523215639421e-01	1.862872588492037462e-01
1.560000000000000000e+02	0.000000000000000000e+00	1.545334818572511593e-01	1.788357684952356086e-01
1.570000000000000000e+02	0.000000000000000000e+00	1.159001113929383625e-01	1.713842781412674710e-01
1.580000000000000000e+02	0.000000000000000000e+00	7.726674092862557963e-02	1.639327877872993056e-01
1.590000000000000000e+02	0.000000000000000000e+00	3.863337046431278982e-02	1.564812974333311679e-01
1.600000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630025e-01
1.610000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.415783167253948649e-01
1.620000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.341268263714266995e-01
1.630000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.266753360174585619e-01
1.640000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.192238456634904104e-01
1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.117723553095222588e-01
1.660000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.043208649555541073e-01
1.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	9.686937460158595581e-02
1.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.941788424761780429e-02
1.690000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.196639389364965278e-02
1.700000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150127e-02
1.710000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.706341318571334975e-02
1.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.961192283174520518e-02
1.730000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.216043247777705366e-02
1.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.470894212380890215e-02
1.750000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.725745176984075063e-02
1.760000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.980596141587260259e-02
1.770000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.235447106190445107e-02
1.780000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630129e-02
1.790000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150647e-03
1.800000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.810000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.830000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.840000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.850000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.860000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.870000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.910000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.920000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.930000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.950000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.960000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.970000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.980000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.990000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.010000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.020000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.040000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.050000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.070000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.080000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.110000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.120000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.130000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.140000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.150000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.160000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.170000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.190000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.210000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.220000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.230000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.240000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.250000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.280000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.290000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.310000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.320000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.330000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.340000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.350000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.360000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.370000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.380000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.420000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.430000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.440000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.450000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.460000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.470000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.480000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.490000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.510000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.540000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.550000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.560000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.570000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.580000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.590000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.600000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.610000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.620000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.630000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.640000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.660000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.690000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.710000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.730000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.750000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.760000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.770000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.780000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.790000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.800000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.810000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.830000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.840000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.850000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.860000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.870000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.910000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.920000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.930000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.950000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.960000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.970000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.980000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.990000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> fig/triangles_spectra.dat <==
0.000000000000000000e+00	1.666664294124756973e-01	1.957451126942471920e+00	5.896218826235423371e+00
1.000000000000000000e+00	1.666664294124756973e-01	1.946045132080672646e+00	5.591480971791952470e+00
2.000000000000000000e+00	1.666664294124756973e-01	1.946045132080557627e+00	5.591480971791819243e+00
3.000000000000000000e+00	1.666664294124756973e-01	1.912226712036520837e+00	4.769588473683188390e+00
4.000000000000000000e+00	1.666664294124756973e-01	1.912226712036413145e+00	4.769588473683058716e+00
5.000000000000000000e+00	1.666664294124756973e-01	1.857172665693553437e+00	3.664465198465720164e+00
6.000000000000000000e+00	1.666664294124756973e-01	1.857172665693454405e+00	3.664465198465599372e+00
7.000000000000000000e+00	1.666664294124756973e-01	1.782772884797676483e+00	2.548070443444713895e+00
8.000000000000000000e+00	1.666664294124756973e-01	1.782772884797586554e+00	2.548070443444607314e+00
9.000000000000000000e+00	1.666664294124756973e-01	1.691528466496461824e+00	1.625263647334167505e+00
1.000000000000000000e+01	1.666664294124756973e-01	1.691528466496386551e+00	1.625263647334039829e+00
1.100000000000000000e+01	1.666664294124756973e-01	1.586419167999102209e+00	9.800142374880427276e-01
1.200000000000000000e+01	1.666664294124756973e-01	1.586419167999041369e+00	9.800142374878753060e-01
1.300000000000000000e+01	1.666664294124756973e-01	1.470749298984813880e+00	5.881334116921376198e-01
1.400000000000000000e+01	1.666664294124756973e-01	1.470749298984768805e+00	5.881334116919577637e-01
1.500000000000000000e+01	1.666664294124756973e-01	1.347982418927730519e+00	3.715053692567991672e-01
1.600000000000000000e+01	1.666664294124756973e-01	1.347982418927700765e+00	3.715053692566426258e-01
1.700000000000000000e+01	1.666664294124756973e-01	1.221575652558902991e+00	2.528279011713011060e-01
1.800000000000000000e+01	1.666664294124756973e-01	1.221575652558887670e+00	2.528279011711956903e-01
1.900000000000000000e+01	1.666664294124756973e-01	1.094824041548504212e+00	1.831266260453601469e-01
2.000000000000000000e+01	1.666664294124756973e-01	1.094824041548502436e+00	1.831266260453118522e-01
2.100000000000000000e+01	1.666664294124756973e-01	9.707241722209922763e-01	1.403894967510867509e-01
2.200000000000000000e+01	1.666664294124756973e-01	9.707241722209808410e-01	1.403894967510343761e-01
2.300000000000000000e+01	1.666664294124756973e-01	8.518644824375092295e-01	1.153987342934637561e-01
2.400000000000000000e+01	1.666664294124756973e-01	8.518644824374865809e-01	1.153987342933919247e-01
2.500000000000000000e+01	1.666664294124756973e-01	7.403473337753034844e-01	1.010374055523499126e-01
2.600000000000000000e+01	1.666664294124756973e-01	7.403473337752742855e-01	1.010374055523118320e-01
2.700000000000000000e+01	1.666664294124756973e-01	6.377453511801428609e-01	9.039764431885970175e-02
2.800000000000000000e+01	1.666664294124756973e-01	6.377453511801098873e-01	9.039764431881652795e-02
2.900000000000000000e+01	1.666664294124756973e-01	5.450919091342889544e-01	7.934155165246090102e-02
3.000000000000000000e+01	1.666664294124756973e-01	5.450919091342533163e-01	7.934155165233787443e-02
3.100000000000000000e+01	1.666664294124756973e-01	4.629032016498635382e-01	6.762712607041788948e-02
3.200000000000000000e+01	1.666664294124756973e-01	4.629032016498283997e-01	6.762712607027109024e-02
3.300000000000000000e+01	1.666664294124756973e-01	3.912272663683933893e-01	5.702893564209476213e-02
3.400000000000000000e+01	1.666664294124756973e-01	3.912272663683608043e-01	5.702893564200207238e-02
3.500000000000000000e+01	1.666664294124756973e-01	3.297137901028423523e-01	4.877730871718313765e-02
3.600000000000000000e+01	1.666664294124756973e-01	3.297137901028140972e-01	4.877730871714903299e-02
3.700000000000000000e+01	1.666664294124756973e-01	2.776975980921717602e-01	4.268332599350957435e-02
3.800000000000000000e+01	1.666664294124756973e-01	2.776975980921485565e-01	4.268332599339106498e-02
3.900000000000000000e+01	1.666664294124756973e-01	2.342884545352699466e-01	3.795277746140163222e-02
4.000000000000000000e+01	1.666664294124756973e-01	2.342884545352526549e-01	3.795277746125114149e-02
4.100000000000000000e+01	1.666664294124756973e-01	1.984601493457658905e-01	3.413618005159137908e-02
4.200000000000000000e+01	1.666664294124756973e-01	1.984601493457545940e-01	3.413618005148049556e-02
4.300000000000000000e+01	1.666664294124756973e-01	1.691327329161490256e-01	3.119212387242061360e-02
4.400000000000000000e+01	1.666664294124756973e-01	1.691327329161429194e-01	3.119212387237640591e-02
4.500000000000000000e+01	1.666664294124756973e-01	1.452430614882165572e-01	2.899728622292985225e-02
4.600000000000000000e+01	1.666664294124756973e-01	1.452430614882125326e-01	2.899728622287167656e-02
4.700000000000000000e+01	1.666664294124756973e-01	1.258003770414679312e-01	2.713260362644459925e-02
4.800000000000000000e+01	1.666664294124756973e-01	1.258003770414615752e-01	2.713260362636730691e-02
4.900000000000000000e+01	1.666664294124756973e-01	1.099253028127333831e-01	2.517580939400294524e-02
5.000000000000000000e+01	1.666664294124756973e-01	1.099253028127246817e-01	2.517580939394533854e-02
5.100000000000000000e+01	1.666664294124756973e-01	9.687222964489855537e-02	2.304632006559318227e-02
5.200000000000000000e+01	1.666664294124756973e-01	9.687222964488843846e-02	2.304632006556057988e-02
5.300000000000000000e+01	1.666664294124756973e-01	8.603646098764361483e-02	2.097699055212381286e-02
5.400000000000000000e+01	1.666664294124756973e-01	8.603646098763349792e-02	2.097699055206738925e-02
5.500000000000000000e+01	1.666664294124756973e-01	7.694856972658772887e-02	1.920458105728138631e-02
5.600000000000000000e+01	1.666664294124756973e-01	7.694856972657879157e-02	1.920458105719996533e-02
5.700000000000000000e+01	1.666664294124756973e-01	6.925913248277477952e-02	1.776216861503696412e-02
5.800000000000000000e+01	1.666664294124756973e-01	6.925913248276768797e-02	1.776216861495336780e-02
5.900000000000000000e+01	1.666664294124756973e-01	6.271732413141331564e-02	1.654734910153007887e-02
6.000000000000000000e+01	1.666664294124756973e-01	6.271732413140793105e-02	1.654734910145970808e-02
6.100000000000000000e+01	1.666664294124756973e-01	5.714679597167573316e-02	1.549254003252297819e-02
6.200000000000000000e+01	1.666664294124756973e-01	5.714679597166998082e-02	1.549254003246061488e-02
6.300000000000000000e+01	1.666664294124756973e-01	5.242187967830890666e-02	1.460717157936917976e-02
6.400000000000000000e+01	1.666664294124756973e-01	5.242187967830058692e-02	1.460717157931310656e-02
6.500000000000000000e+01	1.666664294124756973e-01	4.844653671439515946e-02	1.388502978620643168e-02
6.600000000000000000e+01	1.666664294124756973e-01	4.844653671438351600e-02	1.388502978616913686e-02
6.700000000000000000e+01	1.666664294124756973e-01	4.513770541666335678e-02	1.324113201795095937e-02
6.800000000000000000e+01	1.666664294124756973e-01	4.513770541664857694e-02	1.324113201791961118e-02
6.900000000000000000e+01	1.666664294124756973e-01	4.241388520163945353e-02	1.256987281969778117e-02
7.000000000000000000e+01	1.666664294124756973e-01	4.241388520162211323e-02	1.256987281965635424e-02
7.100000000000000000e+01	1.666664294124756973e-01	4.018903158842837553e-02	1.184221960219761574e-02
7.200000000000000000e+01	1.666664294124756973e-01	4.018903158840943929e-02	1.184221960216765186e-02
7.300000000000000000e+01	1.666664294124756973e-01	3.837119273930534452e-02	1.111855024461323727e-02
7.400000000000000000e+01	1.666664294124756973e-01	3.837119273928569357e-02	1.111855024459583799e-02
7.500000000000000000e+01	1.666664294124756973e-01	3.686485074111432725e-02	1.047161167431986430e-02
7.600000000000000000e+01	1.666664294124756973e-01	3.686485074109500243e-02	1.047161167428363113e-02
7.700000000000000000e+01	1.666664294124756973e-01	3.557566542034627799e-02	9.919322236744616481e-03
7.800000000000000000e+01	1.666664294124756973e-01	3.557566542032820911e-02	9.919322236714432292e-03
7.900000000000000000e+01	1.666664294124756973e-01	3.441625543864125503e-02	9.435316878335526722e-03
8.000000000000000000e+01	1.666664294124756973e-01	3.441625543862523312e-02	9.435316878323300391e-03
8.100000000000000000e+01	1.666664294124756973e-01	3.331176789108342834e-02	9.000398872755650467e-03
8.200000000000000000e+01	1.666664294124756973e-01	3.331176789106996688e-02	9.000398872700456770e-03
8.300000000000000000e+01	1.666664294124756973e-01	3.220424290979988224e-02	8.620288787223888763e-03
8.400000000000000000e+01	1.666664294124756973e-01	3.220424290978905757e-02	8.620288787142235329e-03
8.500000000000000000e+01	1.666664294124756973e-01	3.105512213618391928e-02	8.296222826853423202e-03
8.600000000000000000e+01	1.666664294124756973e-01	3.105512213617543649e-02	8.296222826775940043e-03
8.700000000000000000e+01	1.666664294124756973e-01	2.984562404477204139e-02	8.000110107850911742e-03
8.800000000000000000e+01	1.666664294124756973e-01	2.984562404476486311e-02	8.000110107797969716e-03
8.900000000000000000e+01	1.666664294124756973e-01	2.857506310109216366e-02	7.692659338346930463e-03
9.000000000000000000e+01	1.666664294124756973e-01	2.857506310108492639e-02	7.692659338318193034e-03
9.100000000000000000e+01	1.666664294124756973e-01	2.725748104680529582e-02	7.360924451367748325e-03
9.200000000000000000e+01	1.666664294124756973e-01	2.725748104679727446e-02	7.360924451350221547e-03
9.300000000000000000e+01	1.666664294124756973e-01	2.591715807841763267e-02	7.027401406801195988e-03
9.400000000000000000e+01	1.666664294124756973e-01	2.591715807840874394e-02	7.027401406782779296e-03
9.500000000000000000e+01	1.666664294124756973e-01	2.458366560873787715e-02	6.722107532677133040e-03
9.600000000000000000e+01	1.666664294124756973e-01	2.458366560872855475e-02	6.722107532651097443e-03
9.700000000000000000e+01	1.666664294124756973e-01	2.328711229085246581e-02	6.454223920245373211e-03
9.800000000000000000e+01	1.666664294124756973e-01	2.328711229084319198e-02	6.454223920211952029e-03
9.900000000000000000e+01	1.666664294124756973e-01	2.205413597926165342e-02	6.214023562885268720e-03
1.000000000000000000e+02	1.666664294124756973e-01	2.205413597925285837e-02	6.214023562853602210e-03
1.010000000000000000e+02	1.666664294124756973e-01	2.090503108380931119e-02	5.993920783687005718e-03
1.020000000000000000e+02	1.666664294124756973e-01	2.090503108380116840e-02	5.993920783672427102e-03
1.030000000000000000e+02	1.666664294124756973e-01	1.985220361285503637e-02	5.797088805790612774e-03
1.040000000000000000e+02	1.666664294124756973e-01	1.985220361284724747e-02	5.797088805777589338e-03
1.050000000000000000e+02	1.666664294124756973e-01	1.889994627548738718e-02	5.625007692417946341e-03
1.060000000000000000e+02	1.666664294124756973e-01	1.889994627547921316e-02	5.625007692386259014e-03
1.070000000000000000e+02	1.666664294124756973e-01	1.804535116985937077e-02	5.465474977814166989e-03
1.080000000000000000e+02	1.666664294124756973e-01	1.804535116985003795e-02	5.465474977786728868e-03
1.090000000000000000e+02	1.666664294124756973e-01	1.728004901672249363e-02	5.300028347247476464e-03
1.100000000000000000e+02	1.666664294124756973e-01	1.728004901671153018e-02	5.300028347226959022e-03
1.110000000000000000e+02	1.666664294124756973e-01	1.659239402408816885e-02	5.121878307412272568e-03
1.120000000000000000e+02	1.666664294124756973e-01	1.659239402407558517e-02	5.121878307365147938e-03
1.130000000000000000e+02	1.666664294124756973e-01	1.596970521649629729e-02	4.941531525300854773e-03
1.140000000000000000e+02	1.666664294124756973e-01	1.596970521648248195e-02	4.941531525244786775e-03
1.150000000000000000e+02	1.666664294124756973e-01	1.540022248612733097e-02	4.774025519723680208e-03
1.160000000000000000e+02	1.666664294124756973e-01	1.540022248611271592e-02	4.774025519688029039e-03
1.170000000000000000e+02	1.666664294124756973e-01	1.487452566717335951e-02	4.624551189261461720e-03
1.180000000000000000e+02	1.666664294124756973e-01	1.487452566715861089e-02	4.624551189241443878e-03
1.190000000000000000e+02	1.666664294124756973e-01	1.438627998230549397e-02	4.488616781510623537e-03
1.200000000000000000e+02	1.666664294124756973e-01	1.438627998229126924e-02	4.488616781479238052e-03
1.210000000000000000e+02	1.666664294124756973e-01	1.393229200392016517e-02	4.362532713975028967e-03
1.220000000000000000e+02	1.666664294124756973e-01	1.393229200390704373e-02	4.362532713942766580e-03
1.230000000000000000e+02	1.666664294124756973e-01	1.351196877824607269e-02	4.248199237454203248e-03
1.240000000000000000e+02	1.666664294124756973e-01	1.351196877823443790e-02	4.248199237401077341e-03
1.250000000000000000e+02	1.666664294124756973e-01	1.312635457993336849e-02	4.146746388686485540e-03
1.260000000000000000e+02	1.666664294124756973e-01	1.312635457992322903e-02	4.146746388618498258e-03
1.270000000000000000e+02	1.666664294124756973e-01	1.277696581615124678e-02	4.051834407510241515e-03
1.280000000000000000e+02	1.666664294124756973e-01	1.277696581614227479e-02	4.051834407465239318e-03
1.290000000000000000e+02	1.666664294124756973e-01	1.246465188953468049e-02	3.953304643314157520e-03
1.300000000000000000e+02	1.666664294124756973e-01	1.246465188952613178e-02	3.953304643280968790e-03
1.310000000000000000e+02	1.666664294124756973e-01	1.218868129836782159e-02	3.847129560097309591e-03
1.320000000000000000e+02	1.666664294124756973e-01	1.218868129835882705e-02	3.847129560021325667e-03
1.330000000000000000e+02	1.666664294124756973e-01	1.194619578931252132e-02	3.739045384489725083e-03
1.340000000000000000e+02	1.666664294124756973e-01	1.194619578930258483e-02	3.739045384412107050e-03
1.350000000000000000e+02	1.666664294124756973e-01	1.173210222101516050e-02	3.637702976393603592e-03
1.360000000000000000e+02	1.666664294124756973e-01	1.173210222100426470e-02	3.637702976364249035e-03
1.370000000000000000e+02	1.666664294124756973e-01	1.153939459545305635e-02	3.546335964984958112e-03
1.380000000000000000e+02	1.666664294124756973e-01	1.153939459544147186e-02	3.546335964946646744e-03
1.390000000000000000e+02	1.666664294124756973e-01	1.135982955664288814e-02	3.462520118599678436e-03
1.400000000000000000e+02	1.666664294124756973e-01	1.135982955663112845e-02	3.462520118533836139e-03
1.410000000000000000e+02	1.666664294124756973e-01	1.118482734982878882e-02	3.384179370165187745e-03
1.420000000000000000e+02	1.666664294124756973e-01	1.118482734981732403e-02	3.384179370128705643e-03
1.430000000000000000e+02	1.666664294124756973e-01	1.100644305766401015e-02	3.312550416581134215e-03
1.440000000000000000e+02	1.666664294124756973e-01	1.100644305765327742e-02	3.312550416550880204e-03
1.450000000000000000e+02	1.666664294124756973e-01	1.081825200711517866e-02	3.248469368208699130e-03
1.460000000000000000e+02	1.666664294124756973e-01	1.081825200710532370e-02	3.248469368133815455e-03
1.470000000000000000e+02	1.666664294124756973e-01	1.061601657133362346e-02	3.188188596678789063e-03
1.480000000000000000e+02	1.666664294124756973e-01	1.061601657132454739e-02	3.188188596611495236e-03
1.490000000000000000e+02	1.666664294124756973e-01	1.039804368316545394e-02	3.125428239632303991e-03
1.500000000000000000e+02	1.666664294124756973e-01	1.039804368315670920e-02	3.125428239597114258e-03
1.510000000000000000e+02	1.666664294124756973e-01	1.016519534656247503e-02	3.057555523298412844e-03
1.520000000000000000e+02	1.666664294124756973e-01	1.016519534655340763e-02	3.057555523231087792e-03
1.530000000000000000e+02	1.666664294124756973e-01	9.920569366791011368e-03	2.988087608410090051e-03
1.540000000000000000e+02	1.666664294124756973e-01	9.920569366781161608e-03	2.988087608335181222e-03
1.550000000000000000e+02	1.666664294124756973e-01	9.668915894658822868e-03	2.922553395953463203e-03
1.560000000000000000e+02	1.666664294124756973e-01	9.668915894648062379e-03	2.922553395923229574e-03
1.570000000000000000e+02	1.666664294124756973e-01	9.415890306197471568e-03	2.863142132310115065e-03
1.580000000000000000e+02	1.666664294124756973e-01	9.415890306186008515e-03	2.863142132273599570e-03
1.590000000000000000e+02	1.666664294124756973e-01	9.167260081893230036e-03	2.808383618182441234e-03
1.600000000000000000e+02	1.666664294124756973e-01	9.167260081881475550e-03	2.808383618116628427e-03
1.610000000000000000e+02	1.666664294124756973e-01	8.928181392794606180e-03	2.756973864253220007e-03
1.620000000000000000e+02	1.666664294124756973e-01	8.928181392783028636e-03	2.756973864214897797e-03
1.630000000000000000e+02	1.666664294124756973e-01	8.702641730134817732e-03	2.709779734878895417e-03
1.640000000000000000e+02	1.666664294124756973e-01	8.702641730123928873e-03	2.709779734849596371e-03
1.650000000000000000e+02	1.666664294124756973e-01	8.493132349703363948e-03	2.667437617625218263e-03
1.660000000000000000e+02	1.666664294124756973e-01	8.493132349693417044e-03	2.667437617547707349e-03
1.670000000000000000e+02	1.666664294124756973e-01	8.300574478134949835e-03	2.627500523940590627e-03
1.680000000000000000e+02	1.666664294124756973e-01	8.300574478125911926e-03	2.627500523864738542e-03
1.690000000000000000e+02	1.666664294124756973e-01	8.124482777868339764e-03	2.585715301330391343e-03
1.700000000000000000e+02	1.666664294124756973e-01	8.124482777859739005e-03	2.585715301297245115e-03
1.710000000000000000e+02	1.666664294124756973e-01	7.963314761323597030e-03	2.540218456912549799e-03
1.720000000000000000e+02	1.666664294124756973e-01	7.963314761314602488e-03	2.540218456867540664e-03
1.730000000000000000e+02	1.666664294124756973e-01	7.814930657857377394e-03	2.493372485685158534e-03
1.740000000000000000e+02	1.666664294124756973e-01	7.814930657847246609e-03	2.493372485617157373e-03
1.750000000000000000e+02	1.666664294124756973e-01	7.677077671862512706e-03	2.449021462265751296e-03
1.760000000000000000e+02	1.666664294124756973e-01	7.677077671850860568e-03	2.449021462212573347e-03
1.770000000000000000e+02	1.666664294124756973e-01	7.547816323611276391e-03	2.408756817893037330e-03
1.780000000000000000e+02	1.666664294124756973e-01	7.547816323598181831e-03	2.408756817860741549e-03
1.790000000000000000e+02	1.666664294124756973e-01	7.425823066031669514e-03	2.371600901697792571e-03
1.800000000000000000e+02	1.666664294124756973e-01	7.425823066017495089e-03	2.371600901666362851e-03
1.810000000000000000e+02	1.666664294124756973e-01	7.310529167495001882e-03	2.336659631911738692e-03
1.820000000000000000e+02	1.666664294124756973e-01	7.310529167480281885e-03	2.336659631891736463e-03
1.830000000000000000e+02	1.666664294124756973e-01	7.202086256295685968e-03	2.304581401000564776e-03
1.840000000000000000e+02	1.666664294124756973e-01	7.202086256281044901e-03	2.304581400964925315e-03
1.850000000000000000e+02	1.666664294124756973e-01	7.101178817512155718e-03	2.275871164704124962e-03
1.860000000000000000e+02	1.666664294124756973e-01	7.101178817498294410e-03	2.275871164648113777e-03
1.870000000000000000e+02	1.666664294124756973e-01	7.008728586488124218e-03	2.248797159195563278e-03
1.880000000000000000e+02	1.666664294124756973e-01	7.008728586475567422e-03	2.248797159148363620e-03
1.890000000000000000e+02	1.666664294124756973e-01	6.925551567533588110e-03	2.220254461217830485e-03
1.900000000000000000e+02	1.666664294124756973e-01	6.925551567522635933e-03	2.220254461197249726e-03
1.910000000000000000e+02	1.666664294124756973e-01	6.852033301367739353e-03	2.188832082039945080e-03
1.920000000000000000e+02	1.666664294124756973e-01	6.852033301358377917e-03	2.188832082012590226e-03
1.930000000000000000e+02	1.666664294124756973e-01	6.787881825327562318e-03	2.156240402477000318e-03
1.940000000000000000e+02	1.666664294124756973e-01	6.787881825319375291e-03	2.156240402445139953e-03
1.950000000000000000e+02	1.666664294124756973e-01	6.732002097385761732e-03	2.125346622261312535e-03
1.960000000000000000e+02	1.666664294124756973e-01	6.732002097377964150e-03	2.125346622248338539e-03
1.970000000000000000e+02	1.666664294124756973e-01	6.682513494924455753e-03	2.097381437289408401e-03
1.980000000000000000e+02	1.666664294124756973e-01	6.682513494916328574e-03	2.097381437274843229e-03
1.990000000000000000e+02	1.666664294124756973e-01	6.636907238457414454e-03	2.071643426428042799e-03
2.000000000000000000e+02	1.666664294124756973e-01	6.636907238448648896e-03	2.071643426396417489e-03
2.010000000000000000e+02	1.666664294124756973e-01	6.592317339983735924e-03	2.047473202456914255e-03
2.020000000000000000e+02	1.666664294124756973e-01	6.592317339974473368e-03	2.047473202423487001e-03
2.030000000000000000e+02	1.666664294124756973e-01	6.545860611775083417e-03	2.025384453076050500e-03
2.040000000000000000e+02	1.666664294124756973e-01	6.545860611765785299e-03	2.025384453049948550e-03
2.050000000000000000e+02	1.666664294124756973e-01	6.494991076245953433e-03	2.005795890877375663e-03
2.060000000000000000e+02	1.666664294124756973e-01	6.494991076237063843e-03	2.005795890858916471e-03
2.070000000000000000e+02	1.666664294124756973e-01	6.437813100862082270e-03	1.987395836881765149e-03
2.080000000000000000e+02	1.666664294124756973e-01	6.437813100854045296e-03	1.987395836864203243e-03
2.090000000000000000e+02	1.666664294124756973e-01	6.373305535470420724e-03	1.967767726196628913e-03
2.100000000000000000e+02	1.666664294124756973e-01	6.373305535463240704e-03	1.967767726167887147e-03
2.110000000000000000e+02	1.666664294124756973e-01	6.301424425736377490e-03	1.945778346472139177e-03
2.120000000000000000e+02	1.666664294124756973e-01	6.301424425729168846e-03	1.945778346419184575e-03
2.130000000000000000e+02	1.666664294124756973e-01	6.223071787356870832e-03	1.922747642336969679e-03
2.140000000000000000e+02	1.666664294124756973e-01	6.223071787348374156e-03	1.922747642259418433e-03
2.150000000000000000e+02	1.666664294124756973e-01	6.139939100092370663e-03	1.900948035098567242e-03
2.160000000000000000e+02	1.666664294124756973e-01	6.139939100081532111e-03	1.900948035016840299e-03
2.170000000000000000e+02	1.666664294124756973e-01	6.054253200367649447e-03	1.881385147384595372e-03
2.180000000000000000e+02	1.666664294124756973e-01	6.054253200354155033e-03	1.881385147329348332e-03
2.190000000000000000e+02	1.666664294124756973e-01	5.968466175884869565e-03	1.863522020478678050e-03
2.200000000000000000e+02	1.666664294124756973e-01	5.968466175868845057e-03	1.863522020466414205e-03
2.210000000000000000e+02	1.666664294124756973e-01	5.884937680368548633e-03	1.846840851899005098e-03
2.220000000000000000e+02	1.666664294124756973e-01	5.884937680350445927e-03	1.846840851868798575e-03
2.230000000000000000e+02	1.666664294124756973e-01	5.805656985798762250e-03	1.831770322427468982e-03
2.240000000000000000e+02	1.666664294124756973e-01	5.805656985779412277e-03	1.831770322391170977e-03
2.250000000000000000e+02	1.666664294124756973e-01	5.732043559673544522e-03	1.818673101094651131e-03
2.260000000000000000e+02	1.666664294124756973e-01	5.732043559653871891e-03	1.818673101077223882e-03
2.270000000000000000e+02	1.666664294124756973e-01	5.664850648908523190e-03	1.806495161683132570e-03
2.280000000000000000e+02	1.666664294124756973e-01	5.664850648889548784e-03	1.806495161653162837e-03
2.290000000000000000e+02	1.666664294124756973e-01	5.604178783790933656e-03	1.793246494018526033e-03
2.300000000000000000e+02	1.666664294124756973e-01	5.604178783773629789e-03	1.793246493977123605e-03
2.310000000000000000e+02	1.666664294124756973e-01	5.549588228286480261e-03	1.777967512827371803e-03
2.320000000000000000e+02	1.666664294124756973e-01	5.549588228271708223e-03	1.777967512795994992e-03
2.330000000000000000e+02	1.666664294124756973e-01	5.500284084944317455e-03	1.761735752048598910e-03
2.340000000000000000e+02	1.666664294124756973e-01	5.500284084932687868e-03	1.761735752011291947e-03
2.350000000000000000e+02	1.666664294124756973e-01	5.455337386532040089e-03	1.746452314416523099e-03
2.360000000000000000e+02	1.666664294124756973e-01	5.455337386523708212e-03	1.746452314360503674e-03
2.370000000000000000e+02	1.666664294124756973e-01	5.413901567405086067e-03	1.732981229436107891e-03
2.380000000000000000e+02	1.666664294124756973e-01	5.413901567399345867e-03	1.732981229373735041e-03
2.390000000000000000e+02	1.666664294124756973e-01	5.375386611434573338e-03	1.720887317071906645e-03
2.400000000000000000e+02	1.666664294124756973e-01	5.375386611429143653e-03	1.720887317001539322e-03
2.410000000000000000e+02	1.666664294124756973e-01	5.339562206083937196e-03	1.709740683782453793e-03
2.420000000000000000e+02	1.666664294124756973e-01	5.339562206076817891e-03	1.709740683698865926e-03
2.430000000000000000e+02	1.666664294124756973e-01	5.306574709012083085e-03	1.699916676573886643e-03
2.440000000000000000e+02	1.666664294124756973e-01	5.306574709003107626e-03	1.699916676492544809e-03
2.450000000000000000e+02	1.666664294124756973e-01	5.276878298567625088e-03	1.691743084189705013e-03
2.460000000000000000e+02	1.666664294124756973e-01	5.276878298557511650e-03	1.691743084133320862e-03
2.470000000000000000e+02	1.666664294124756973e-01	5.251095705152157914e-03	1.684326803702545800e-03
2.480000000000000000e+02	1.666664294124756973e-01	5.251095705142072231e-03	1.684326803669924325e-03
2.490000000000000000e+02	1.666664294124756973e-01	5.229835939198790307e-03	1.675943070352278307e-03
2.500000000000000000e+02	1.666664294124756973e-01	5.229835939190008269e-03	1.675943070294719749e-03
2.510000000000000000e+02	1.666664294124756973e-01	5.213503530939883612e-03	1.665738750938029148e-03
2.520000000000000000e+02	1.666664294124756973e-01	5.213503530933483350e-03	1.665738750860691489e-03
2.530000000000000000e+02	1.666664294124756973e-01	5.202134915542089809e-03	1.654639406856215885e-03
2.540000000000000000e+02	1.666664294124756973e-01	5.202134915537955095e-03	1.654639406797972327e-03
2.550000000000000000e+02	1.666664294124756973e-01	5.195292675482656580e-03	1.644316214990837032e-03
2.560000000000000000e+02	1.666664294124756973e-01	5.195292675476631886e-03	1.644316214946618063e-03
2.570000000000000000e+02	1.666664294124756973e-01	5.192038320662760616e-03	1.635547162109232070e-03
2.580000000000000000e+02	1.666664294124756973e-01	5.192038320651598537e-03	1.635547161998381722e-03
2.590000000000000000e+02	1.666664294124756973e-01	5.190990893487777182e-03	1.627960943822887160e-03
2.600000000000000000e+02	1.666664294124756973e-01	5.190990893470614695e-03	1.627960943672457578e-03
2.610000000000000000e+02	1.666664294124756973e-01	5.190464195695946095e-03	1.621182109817881009e-03
2.620000000000000000e+02	1.666664294124756973e-01	5.190464195672791006e-03	1.621182109699383133e-03
2.630000000000000000e+02	1.666664294124756973e-01	5.188662250245087808e-03	1.615554576195042582e-03
2.640000000000000000e+02	1.666664294124756973e-01	5.188662250216613189e-03	1.615554576160931196e-03
2.650000000000000000e+02	1.666664294124756973e-01	5.183902885624982852e-03	1.611387242876933124e-03
2.660000000000000000e+02	1.666664294124756973e-01	5.183902885592373520e-03	1.611387242784227984e-03
2.670000000000000000e+02	1.666664294124756973e-01	5.174834613819971965e-03	1.607885548949548231e-03
2.680000000000000000e+02	1.666664294124756973e-01	5.174834613784919275e-03	1.607885548802788674e-03
2.690000000000000000e+02	1.666664294124756973e-01	5.160612978668871823e-03	1.603481794993212020e-03
2.700000000000000000e+02	1.666664294124756973e-01	5.160612978633437493e-03	1.603481794870203429e-03
2.710000000000000000e+02	1.666664294124756973e-01	5.141009047636420186e-03	1.597381858542191047e-03
2.720000000000000000e+02	1.666664294124756973e-01	5.141009047602999003e-03	1.597381858498924875e-03
2.730000000000000000e+02	1.666664294124756973e-01	5.116433584961910599e-03	1.590419239979260890e-03
2.740000000000000000e+02	1.666664294124756973e-01	5.116433584933075158e-03	1.590419239941278035e-03
2.750000000000000000e+02	1.666664294124756973e-01	5.087873859483436380e-03	1.584132874721081189e-03
2.760000000000000000e+02	1.666664294124756973e-01	5.087873859461827797e-03	1.584132874649263421e-03
2.770000000000000000e+02	1.666664294124756973e-01	5.056753796329741500e-03	1.579255307240947422e-03
2.780000000000000000e+02	1.666664294124756973e-01	5.056753796317835226e-03	1.579255307188599756e-03
2.790000000000000000e+02	1.666664294124756973e-01	5.024740040730243593e-03	1.575454348103215311e-03
2.800000000000000000e+02	1.666664294124756973e-01	5.024740040728374428e-03	1.575454348054877241e-03
2.810000000000000000e+02	1.666664294124756973e-01	4.993524563201473358e-03	1.572386258749594069e-03
2.820000000000000000e+02	1.666664294124756973e-01	4.993524563187409088e-03	1.572386258644245614e-03
2.830000000000000000e+02	1.666664294124756973e-01	4.964617438143780967e-03	1.570380288376612863e-03
2.840000000000000000e+02	1.666664294124756973e-01	4.964617438114756441e-03	1.570380288220005064e-03
2.850000000000000000e+02	1.666664294124756973e-01	4.939180951281724880e-03	1.569739860020301619e-03
2.860000000000000000e+02	1.666664294124756973e-01	4.939180951237155497e-03	1.569739859839692619e-03
2.870000000000000000e+02	1.666664294124756973e-01	4.917928711676896464e-03	1.569724879418292300e-03
2.880000000000000000e+02	1.666664294124756973e-01	4.917928711616799571e-03	1.569724879251248621e-03
2.890000000000000000e+02	1.666664294124756973e-01	4.901102250234474697e-03	1.568844398291839408e-03
2.900000000000000000e+02	1.666664294124756973e-01	4.901102250159684696e-03	1.568844398164636255e-03
2.910000000000000000e+02	1.666664294124756973e-01	4.888524560287395467e-03	1.566325805062152498e-03
2.920000000000000000e+02	1.666664294124756973e-01	4.888524560199431976e-03	1.566325804956421319e-03
2.930000000000000000e+02	1.666664294124756973e-01	4.879717340830752072e-03	1.562954214128055210e-03
2.940000000000000000e+02	1.666664294124756973e-01	4.879717340731780026e-03	1.562954214007679279e-03
2.950000000000000000e+02	1.666664294124756973e-01	4.874058428667591564e-03	1.560211500382981077e-03
2.960000000000000000e+02	1.666664294124756973e-01	4.874058428560313662e-03	1.560211500252264025e-03
2.970000000000000000e+02	1.666664294124756973e-01	4.870949726214834213e-03	1.558818158574631083e-03
2.980000000000000000e+02	1.666664294124756973e-01	4.870949726102442347e-03	1.558818158447913436e-03
2.990000000000000000e+02	1.666664294124756973e-01	4.869964834235159315e-03	1.558463429789333412e-03

